Analytical two-loop amplitudes of $e^{+} e^{-} \longrightarrow \boldsymbol{J} / \boldsymbol{\psi}+\boldsymbol{\eta}_c$ at $B$ factories

In double charmonium production, a long-standing challenge is that the theoretical predictions are not consistent with the measurements at B factories. Within the NRQCD framework, the next-to-leading order (NLO) calculation has proved its power to cut down the discrepancy between theory and experiments. To further clarify this puzzle, we have performed the next-to-next-to-leading order (NNLO) calculation. The amplitude is obtained as an analytical asymptotic expansion in the ratio of the squared charm-quark mass over the squared center-of-mass energy, $m_c^2/s$. We investigate the origin of the leading logarithms by performing a region analysis, revealing the intricate factorization structure in this process. We provide numerical predictions on the total cross sections of $J/\psi+\eta_c$ production, which agree with the experimental results. Extension of our computation to $\Upsilon+\eta_b$ production is also discussed.

==> supplement_files/AnalyticResults.txt <==
{((-512*I)/3)*(-1 + Nc^2)*r^2, 
 ((((64*I)/9)*(-1 + Nc)*(1 + Nc)*nlf*r^2)/Pi^2 + 
    (4*(-1 + Nc^2)*r^2*((28*I)*Nc - 66*Pi + (3*I)*(-19 + 86*Log[2]) + 
       Nc^2*(42*Pi - I*(31 + 138*Log[2]))))/(9*Nc*Pi^2))*Log[r] - 
  (((4*I)/3)*(-1 + Nc)*(1 + Nc)*(-11 + 7*Nc^2)*r^2*Log[r]^2)/(Nc*Pi^2) + 
  (16*(-1 + Nc)*(1 + Nc)*r^3*(-12*I + (120*I)*Nc + (108*I)*Nc^2 - 30*Pi - 
     42*Nc*Pi - 54*Nc^2*Pi - (48*I)*Pi^2 + (12*I)*Nc*Pi^2 + 
     (34*I)*Nc^2*Pi^2 + (1191*I)*Log[2] - (126*I)*Nc*Log[2] - 
     (723*I)*Nc^2*Log[2] - 576*Pi*Log[2] - 48*Nc*Pi*Log[2] + 
     492*Nc^2*Pi*Log[2] + (816*I)*Log[2]^2 + (168*I)*Nc*Log[2]^2 - 
     (534*I)*Nc^2*Log[2]^2 + (30*I)*Log[r] + (42*I)*Nc*Log[r] + 
     (54*I)*Nc^2*Log[r] - 96*Pi*Log[r] - 24*Nc*Pi*Log[r] + 
     96*Nc^2*Pi*Log[r] + (576*I)*Log[2]*Log[r] + (144*I)*Nc*Log[2]*Log[r] - 
     (492*I)*Nc^2*Log[2]*Log[r] + (48*I)*Log[r]^2 + (36*I)*Nc*Log[r]^2 - 
     (48*I)*Nc^2*Log[r]^2))/(9*Nc*Pi^2) - 
  (64*(-1 + Nc^2)*nlf*r^2*(3*Pi - I*(5 + Log[64]) - (3*I)*Log[\[Mu]^2]))/
   (27*Pi^2) + (((4*I)/27)*(-1 + Nc^2)*r^2*
    (3*(-207 - 10*Pi^2 + 75*Log[2] + 345*Log[2]^2 + 
       (3*I)*Pi*(-19 + 86*Log[2])) + Nc^2*(85 + 6*Pi^2 - 969*Log[2] - 
       351*Log[2]^2 - (3*I)*Pi*(31 + 138*Log[2])) + 
     Nc*(80 + (84*I)*Pi - 4*Log[8]) + 24*(2 - 11*Nc)*Nc*Log[\[Mu]^2]))/
   (Nc*Pi^2) - (4*(-1 + Nc)*(1 + Nc)*r^3*\[Epsilon]*
    (35469*I + (336*I)*EulerGamma - (7224*I)*Nc - (3360*I)*EulerGamma*Nc - 
     (9429*I)*Nc^2 - (3024*I)*EulerGamma*Nc^2 + 10332*Pi + 
     840*EulerGamma*Pi + 6552*Nc*Pi + 1176*EulerGamma*Nc*Pi - 4956*Nc^2*Pi + 
     1512*EulerGamma*Nc^2*Pi - (3752*I)*Pi^2 + (1344*I)*EulerGamma*Pi^2 + 
     (672*I)*Nc*Pi^2 - (336*I)*EulerGamma*Nc*Pi^2 + (2240*I)*Nc^2*Pi^2 - 
     (952*I)*EulerGamma*Nc^2*Pi^2 - 896*Pi^3 + 896*Nc^2*Pi^3 - 
     (30198*I)*Log[2] - (33348*I)*EulerGamma*Log[2] + (16968*I)*Nc*Log[2] + 
     (3528*I)*EulerGamma*Nc*Log[2] + (20118*I)*Nc^2*Log[2] + 
     (20244*I)*EulerGamma*Nc^2*Log[2] - 46620*Pi*Log[2] + 
     16128*EulerGamma*Pi*Log[2] - 6552*Nc*Pi*Log[2] + 
     1344*EulerGamma*Nc*Pi*Log[2] + 252*Nc^2*Pi*Log[2] - 
     13776*EulerGamma*Nc^2*Pi*Log[2] + (768*I)*Pi^2*Log[2] + 
     (3488*I)*Nc*Pi^2*Log[2] - (3920*I)*Nc^2*Pi^2*Log[2] + 
     (142926*I)*Log[2]^2 - (22848*I)*EulerGamma*Log[2]^2 - 
     (4956*I)*Nc*Log[2]^2 - (4704*I)*EulerGamma*Nc*Log[2]^2 - 
     (38094*I)*Nc^2*Log[2]^2 + (14952*I)*EulerGamma*Nc^2*Log[2]^2 - 
     25344*Pi*Log[2]^2 - 2880*Nc*Pi*Log[2]^2 + 19320*Nc^2*Pi*Log[2]^2 + 
     (34944*I)*Log[2]^3 + (20608*I)*Nc*Log[2]^3 - (19544*I)*Nc^2*Log[2]^3 - 
     (336*I)*Log[Pi] + (3360*I)*Nc*Log[Pi] + (3024*I)*Nc^2*Log[Pi] - 
     840*Pi*Log[Pi] - 1176*Nc*Pi*Log[Pi] - 1512*Nc^2*Pi*Log[Pi] - 
     (1344*I)*Pi^2*Log[Pi] + (336*I)*Nc*Pi^2*Log[Pi] + 
     (952*I)*Nc^2*Pi^2*Log[Pi] + (33348*I)*Log[2]*Log[Pi] - 
     (3528*I)*Nc*Log[2]*Log[Pi] - (20244*I)*Nc^2*Log[2]*Log[Pi] - 
     16128*Pi*Log[2]*Log[Pi] - 1344*Nc*Pi*Log[2]*Log[Pi] + 
     13776*Nc^2*Pi*Log[2]*Log[Pi] + (22848*I)*Log[2]^2*Log[Pi] + 
     (4704*I)*Nc*Log[2]^2*Log[Pi] - (14952*I)*Nc^2*Log[2]^2*Log[Pi] - 
     (10332*I)*Log[r] - (840*I)*EulerGamma*Log[r] - (5208*I)*Nc*Log[r] - 
     (1176*I)*EulerGamma*Nc*Log[r] + (4956*I)*Nc^2*Log[r] - 
     (1512*I)*EulerGamma*Nc^2*Log[r] - 16632*Pi*Log[r] + 
     2688*EulerGamma*Pi*Log[r] + 1176*Nc*Pi*Log[r] + 
     672*EulerGamma*Nc*Pi*Log[r] + 6888*Nc^2*Pi*Log[r] - 
     2688*EulerGamma*Nc^2*Pi*Log[r] + (1792*I)*Pi^2*Log[r] + 
     (896*I)*Nc*Pi^2*Log[r] - (1792*I)*Nc^2*Pi^2*Log[r] + 
     (46620*I)*Log[2]*Log[r] - (16128*I)*EulerGamma*Log[2]*Log[r] + 
     (6552*I)*Nc*Log[2]*Log[r] - (4032*I)*EulerGamma*Nc*Log[2]*Log[r] - 
     (252*I)*Nc^2*Log[2]*Log[r] + (13776*I)*EulerGamma*Nc^2*Log[2]*Log[r] + 
     10752*Pi*Log[2]*Log[r] - 1344*Nc*Pi*Log[2]*Log[r] - 
     8400*Nc^2*Pi*Log[2]*Log[r] + (13440*I)*Log[2]^2*Log[r] + 
     (20160*I)*Nc*Log[2]^2*Log[r] - (12600*I)*Nc^2*Log[2]^2*Log[r] + 
     (840*I)*Log[Pi]*Log[r] + (1176*I)*Nc*Log[Pi]*Log[r] + 
     (1512*I)*Nc^2*Log[Pi]*Log[r] - 2688*Pi*Log[Pi]*Log[r] - 
     672*Nc*Pi*Log[Pi]*Log[r] + 2688*Nc^2*Pi*Log[Pi]*Log[r] + 
     (16128*I)*Log[2]*Log[Pi]*Log[r] + (4032*I)*Nc*Log[2]*Log[Pi]*Log[r] - 
     (13776*I)*Nc^2*Log[2]*Log[Pi]*Log[r] + (8316*I)*Log[r]^2 - 
     (1344*I)*EulerGamma*Log[r]^2 - (588*I)*Nc*Log[r]^2 - 
     (1008*I)*EulerGamma*Nc*Log[r]^2 - (3444*I)*Nc^2*Log[r]^2 + 
     (1344*I)*EulerGamma*Nc^2*Log[r]^2 + 1344*Pi*Log[r]^2 + 
     336*Nc*Pi*Log[r]^2 - 1344*Nc^2*Pi*Log[r]^2 - (5376*I)*Log[2]*Log[r]^2 + 
     (6048*I)*Nc*Log[2]*Log[r]^2 + (4200*I)*Nc^2*Log[2]*Log[r]^2 + 
     (1344*I)*Log[Pi]*Log[r]^2 + (1008*I)*Nc*Log[Pi]*Log[r]^2 - 
     (1344*I)*Nc^2*Log[Pi]*Log[r]^2 - (448*I)*Log[r]^3 + 
     (336*I)*Nc*Log[r]^3 + (448*I)*Nc^2*Log[r]^3 + (672*I)*Log[\[Mu]^2] - 
     (6720*I)*Nc*Log[\[Mu]^2] - (6048*I)*Nc^2*Log[\[Mu]^2] + 
     1680*Pi*Log[\[Mu]^2] + 2352*Nc*Pi*Log[\[Mu]^2] + 
     3024*Nc^2*Pi*Log[\[Mu]^2] + (2688*I)*Pi^2*Log[\[Mu]^2] - 
     (672*I)*Nc*Pi^2*Log[\[Mu]^2] - (1904*I)*Nc^2*Pi^2*Log[\[Mu]^2] - 
     (66696*I)*Log[2]*Log[\[Mu]^2] + (7056*I)*Nc*Log[2]*Log[\[Mu]^2] + 
     (40488*I)*Nc^2*Log[2]*Log[\[Mu]^2] + 32256*Pi*Log[2]*Log[\[Mu]^2] + 
     2688*Nc*Pi*Log[2]*Log[\[Mu]^2] - 27552*Nc^2*Pi*Log[2]*Log[\[Mu]^2] - 
     (45696*I)*Log[2]^2*Log[\[Mu]^2] - (9408*I)*Nc*Log[2]^2*Log[\[Mu]^2] + 
     (29904*I)*Nc^2*Log[2]^2*Log[\[Mu]^2] - (1680*I)*Log[r]*Log[\[Mu]^2] - 
     (2352*I)*Nc*Log[r]*Log[\[Mu]^2] - (3024*I)*Nc^2*Log[r]*Log[\[Mu]^2] + 
     5376*Pi*Log[r]*Log[\[Mu]^2] + 1344*Nc*Pi*Log[r]*Log[\[Mu]^2] - 
     5376*Nc^2*Pi*Log[r]*Log[\[Mu]^2] - (32256*I)*Log[2]*Log[r]*
      Log[\[Mu]^2] - (8064*I)*Nc*Log[2]*Log[r]*Log[\[Mu]^2] + 
     (27552*I)*Nc^2*Log[2]*Log[r]*Log[\[Mu]^2] - (2688*I)*Log[r]^2*
      Log[\[Mu]^2] - (2016*I)*Nc*Log[r]^2*Log[\[Mu]^2] + 
     (2688*I)*Nc^2*Log[r]^2*Log[\[Mu]^2] + (23808*I)*PolyLog[3, 2] - 
     (2304*I)*Nc*PolyLog[3, 2] - (13440*I)*Nc^2*PolyLog[3, 2]))/
   (63*Nc*Pi^2) + \[Epsilon]*((((-4*I)/9)*(-1 + Nc)*(1 + Nc)*(-11 + 7*Nc^2)*
      r^2*Log[r]^3)/(Nc*Pi^2) + (16*(-1 + Nc^2)*nlf*r^2*
      (EulerGamma*(-36*Pi + (12*I)*(5 + Log[64])) - 
       I*(-112 + 21*Pi^2 + 72*Log[2]^2 + 60*Log[Pi] + 72*Log[2]*Log[Pi] + 
         (12*I)*Pi*(-5 + 3*Log[Pi])) + (12*I)*(10 + 3*EulerGamma + (6*I)*Pi + 
         Log[64] - 3*Log[Pi])*Log[\[Mu]^2] + (54*I)*Log[\[Mu]^2]^2))/
     (81*Pi^2) + Log[r]^2*((((32*I)/9)*(-1 + Nc)*(1 + Nc)*nlf*r^2)/Pi^2 - 
      (((2*I)/9)*(-1 + Nc^2)*r^2*(87 - 28*Nc + 85*Nc^2 + 
         6*EulerGamma*(-11 + 7*Nc^2) - (66*I)*Pi + (42*I)*Nc^2*Pi - 
         126*Log[2] + 54*Nc^2*Log[2] + 66*Log[Pi] - 42*Nc^2*Log[Pi] + 
         12*(-11 + 7*Nc^2)*Log[\[Mu]^2]))/(Nc*Pi^2)) + 
    Log[r]*((((64*I)/27)*(-1 + Nc^2)*nlf*r^2*(5 + 3*EulerGamma + (3*I)*Pi - 
         3*Log[Pi] + 6*Log[\[Mu]^2]))/Pi^2 + 
      (4*(-1 + Nc^2)*r^2*(3*EulerGamma*((28*I)*Nc - 66*Pi + 
           (3*I)*(-19 + 86*Log[2]) + Nc^2*(42*Pi - I*(31 + 138*Log[2]))) + 
         I*(-132*Pi^2 + (9*I)*Pi*(-29 + 42*Log[2] - 22*Log[Pi]) + 
           4*Nc*(38 + (21*I)*Pi - 45*Log[2] - 21*Log[Pi]) + 
           Nc^2*(-41 + 84*Pi^2 + 477*Log[2]^2 - (3*I)*Pi*(85 + 54*Log[2] - 42*
                Log[Pi]) + 93*Log[Pi] + 9*Log[2]*(-81 + 46*Log[Pi])) - 
           9*(67 + 73*Log[2]^2 - 19*Log[Pi] + Log[2]*(83 + 86*Log[Pi]))) + 
         6*((28*I)*Nc - 66*Pi + (3*I)*(-19 + 86*Log[2]) + 
           Nc^2*(42*Pi - I*(31 + 138*Log[2])))*Log[\[Mu]^2]))/(27*Nc*Pi^2)) + 
    (((2*I)/567)*(-1 + Nc^2)*r^2*(3780 + 6272*Nc - 49028*Nc^2 - 
       (25326*I)*Pi + (6384*I)*Nc*Pi - (1722*I)*Nc^2*Pi + 12096*Pi^2 - 
       2184*Nc*Pi^2 - 2100*Nc^2*Pi^2 - (2772*I)*Pi^3 + (1764*I)*Nc^2*Pi^3 + 
       16254*Log[2] - 15120*Nc*Log[2] - 54054*Nc^2*Log[2] - 
       (31374*I)*Pi*Log[2] - (7560*I)*Nc*Pi*Log[2] - (30618*I)*Nc^2*Pi*
        Log[2] - 14544*Pi^2*Log[2] + 12816*Nc^2*Pi^2*Log[2] - 
       108297*Log[2]^2 + 2772*Nc*Log[2]^2 + 38997*Nc^2*Log[2]^2 - 
       (32778*I)*Pi*Log[2]^2 + (16578*I)*Nc^2*Pi*Log[2]^2 - 64386*Log[2]^3 + 
       20538*Nc^2*Log[2]^3 + 42*EulerGamma*
        (3*(-207 - 10*Pi^2 + 75*Log[2] + 345*Log[2]^2 + 
           (3*I)*Pi*(-19 + 86*Log[2])) + Nc^2*(85 + 6*Pi^2 - 969*Log[2] - 
           351*Log[2]^2 - (3*I)*Pi*(31 + 138*Log[2])) + 
         Nc*(80 + (84*I)*Pi - 4*Log[8])) + 26082*Log[Pi] - 3360*Nc*Log[Pi] - 
       3570*Nc^2*Log[Pi] + (7182*I)*Pi*Log[Pi] - (3528*I)*Nc*Pi*Log[Pi] + 
       (3906*I)*Nc^2*Pi*Log[Pi] + 1260*Pi^2*Log[Pi] - 252*Nc^2*Pi^2*Log[Pi] - 
       9450*Log[2]*Log[Pi] + 504*Nc*Log[2]*Log[Pi] + 40698*Nc^2*Log[2]*
        Log[Pi] - (32508*I)*Pi*Log[2]*Log[Pi] + (17388*I)*Nc^2*Pi*Log[2]*
        Log[Pi] - 43470*Log[2]^2*Log[Pi] + 14742*Nc^2*Log[2]^2*Log[Pi] + 
       84*(-621 - 30*Pi^2 + 225*Log[2] + 1035*Log[2]^2 + 
         (9*I)*Pi*(-19 + 86*Log[2]) - Nc^2*(-85 + 132*EulerGamma - 6*Pi^2 + 
           705*Log[2] + 351*Log[2]^2 + (3*I)*Pi*(31 + 138*Log[2]) - 
           132*Log[Pi]) + 4*Nc*(20 + 6*EulerGamma + (21*I)*Pi - 15*Log[2] - 
           6*Log[Pi]))*Log[\[Mu]^2] - 1512*Nc*(-2 + 11*Nc)*Log[\[Mu]^2]^2 - 
       10368*PolyLog[3, 2] - 6912*Nc^2*PolyLog[3, 2]))/(Nc*Pi^2)), 
 (((-16*I)/9)*r^(5/2))/(Nc*Pi^2) + ((8*I)*Nc*r^(5/2))/Pi^2 - 
  (((56*I)/9)*Nc^3*r^(5/2))/Pi^2 + 
  ((((2*I)/27)*(-1 + Nc)*(1 + Nc)*(-11 + 7*Nc^2)*nlf*r^2)/(Nc*Pi^4) + 
    ((-1 + Nc)*(1 + Nc)*r^2*(198*I - (118*I)*Nc + (160*I)*Nc^2 + 
       (62*I)*Nc^3 - (158*I)*Nc^4 + 57*Pi - 78*Nc^2*Pi + 21*Nc^4*Pi - 
       (378*I)*Log[2] + (48*I)*Nc*Log[2] + (564*I)*Nc^2*Log[2] - 
       (174*I)*Nc^4*Log[2]))/(108*Nc^2*Pi^4))*Log[r]^3 + 
  ((((8*I)/27)*(16 + Nc - 32*Nc^2 - Nc^3 + 16*Nc^4)*nlf*r^3)/(Nc*Pi^4) + 
    ((-1 + Nc^2)*r^3*(585*Pi + Nc*(-1541*I + 72*Pi + (348*I)*Log[2]) + 
       Nc^3*(97*I - 648*Pi + (2076*I)*Log[2]) + 
       Nc^2*(-2687*I + 372*Pi + (4428*I)*Log[2]) - 
       (6*I)*(-556 + 689*Log[2]) + Nc^4*(327*Pi - I*(1589 + 2106*Log[2]))))/
     (108*Nc^2*Pi^4))*Log[r]^3 - ((I/144)*(-1 + Nc)^2*(1 + Nc)^2*
    (-19 + 7*Nc^2)*r^2*Log[r]^4)/(Nc^2*Pi^4) - 
  ((I/144)*(-1 + Nc)*(1 + Nc)*(195 + 24*Nc + 124*Nc^2 - 120*Nc^3 + 109*Nc^4)*
    r^3*Log[r]^4)/(Nc^2*Pi^4) + (((8*I)/243)*(-1 + Nc)*(1 + Nc)*nlf^2*r^2*
    (-5*I + 3*Pi - (6*I)*Log[2] - (3*I)*Log[\[Mu]^2])^2)/Pi^4 + 
  Log[r]^2*((((-8*I)/27)*(-1 + Nc)*(1 + Nc)*nlf^2*r^2)/Pi^4 + 
    ((I/12)*(-2 + Nc)*(-1 + Nc)*(1 + Nc)*(2 + Nc)*nlfm*r^2*(-1 + 2*Log[2]^2))/
     (Nc*Pi^4) - ((I/6)*(-2 + Nc)*(-1 + Nc)*(1 + Nc)*(2 + Nc)*nlfp*r^2*
      (-1 + 2*Log[2]^2))/(Nc*Pi^4) - ((-1 + Nc)*(1 + Nc)*nlf*r^2*
      (61*I + (100*I)*Nc - (327*I)*Nc^2 - 264*Pi + 168*Nc^2*Pi + 
       (906*I)*Log[2] - (498*I)*Nc^2*Log[2] + (132*I)*Log[\[Mu]^2] - 
       (84*I)*Nc^2*Log[\[Mu]^2]))/(108*Nc*Pi^4) + 
    ((-1 + Nc)*(1 + Nc)*r^2*(2295*I - (208*I)*Nc - (1852*I)*Nc^2 + 
       (1776*I)*Nc^3 - (2563*I)*Nc^4 - 2376*Pi + 1416*Nc*Pi - 1920*Nc^2*Pi - 
       744*Nc^3*Pi + 1896*Nc^4*Pi + (420*I)*Pi^2 - (618*I)*Nc^2*Pi^2 + 
       (12*I)*Nc^3*Pi^2 + (162*I)*Nc^4*Pi^2 + (5418*I)*Log[2] - 
       (4632*I)*Nc*Log[2] + (12372*I)*Nc^2*Log[2] + (2712*I)*Nc^3*Log[2] - 
       (7374*I)*Nc^4*Log[2] + 4536*Pi*Log[2] - 576*Nc*Pi*Log[2] - 
       6768*Nc^2*Pi*Log[2] + 2088*Nc^4*Pi*Log[2] - (8640*I)*Log[2]^2 + 
       (2376*I)*Nc*Log[2]^2 + (12816*I)*Nc^2*Log[2]^2 - 
       (432*I)*Nc^3*Log[2]^2 - (3672*I)*Nc^4*Log[2]^2 - 
       (528*I)*Nc*Log[\[Mu]^2] + (2904*I)*Nc^2*Log[\[Mu]^2] + 
       (336*I)*Nc^3*Log[\[Mu]^2] - (1848*I)*Nc^4*Log[\[Mu]^2]))/
     (432*Nc^2*Pi^4)) + 
  Log[r]^2*(((I/18)*(4 - 5*Nc^2 + Nc^4)*nlfm*r^3*(-61 + 43*Log[2] + 
       48*Log[2]^2))/(Nc*Pi^4) - ((I/9)*(4 - 5*Nc^2 + Nc^4)*nlfp*r^3*
      (-61 + 43*Log[2] + 48*Log[2]^2))/(Nc*Pi^4) - 
    ((-1 + Nc^2)*nlf*r^3*(196*I - 768*Pi - 
       12*Nc*(-73*I + 20*Pi + (40*I)*Log[2]) + 
       Nc^2*(395*I + 768*Pi - (3336*I)*Log[2]) + (3840*I)*Log[2] - 
       (96*I)*(-4 - 3*Nc + 4*Nc^2)*Log[\[Mu]^2]))/(54*Nc*Pi^4) + 
    ((I/432)*(-1 + Nc^2)*r^3*(2*Nc*(-2317 + 114*Pi^2 - 50676*Log[2] + 
         18108*Log[2]^2 + (30*I)*Pi*(-373 + 108*Log[2])) + 
       3*(-6865 + 1808*Pi^2 + 46514*Log[2] - 40044*Log[2]^2 - 
         (24*I)*Pi*(-556 + 689*Log[2])) + Nc^3*(45314 - 4800*Pi^2 + 
         32808*Log[2] + 30240*Log[2]^2 + (36*I)*Pi*(199 + 964*Log[2])) + 
       Nc^4*(9553 + 1902*Pi^2 - 84954*Log[2] - 64260*Log[2]^2 - 
         (12*I)*Pi*(1589 + 2106*Log[2])) + Nc^2*(26482 - 3486*Pi^2 - 
         6012*Log[2] + 163584*Log[2]^2 + (12*I)*Pi*(-2687 + 4428*Log[2])) - 
       384*Nc*(8 - 38*Nc - 41*Nc^2 + 44*Nc^3)*Log[\[Mu]^2]))/(Nc^2*Pi^4)) - 
  (((8*I)/9)*(-1 + Nc^2)^2*(-2 + 5*Nc^2)*r^2*(-Log[\[Mu]^2] + 
     Log[\[Mu]\[CapitalLambda]^2]))/(Nc^2*Pi^2) + 
  (((4*I)/9)*(-1 + Nc^2)^2*(-2 + 5*Nc^2)*r^2*(EulerGamma - 2*Log[2] - 
     Log[Pi] - 3*Log[\[Mu]^2] + 2*(-EulerGamma + 2*Log[2] + Log[Pi] + 
       Log[\[Mu]\[CapitalLambda]^2])))/(Nc^2*Pi^2) + 
  ((-1 + Nc)*(1 + Nc)*nlf*r^2*(42525*I - (11200*I)*Nc + (72331*I)*Nc^2 - 
     55503*Pi + 21504*Nc*Pi - 34797*Nc^2*Pi - (10227*I)*Pi^2 + 
     (6552*I)*Nc*Pi^2 - (9912*I)*Nc^2*Pi^2 - 4221*Pi^3 + 2205*Nc^2*Pi^3 + 
     (20097*I)*Log[2] - (2688*I)*Nc*Log[2] + (206619*I)*Nc^2*Log[2] + 
     108360*Pi*Log[2] + 8568*Nc*Pi*Log[2] - 162540*Nc^2*Pi*Log[2] + 
     (54558*I)*Pi^2*Log[2] - (40059*I)*Nc^2*Pi^2*Log[2] - 
     (178353*I)*Log[2]^2 - (6300*I)*Nc*Log[2]^2 + (198891*I)*Nc^2*Log[2]^2 + 
     140994*Pi*Log[2]^2 - 82512*Nc^2*Pi*Log[2]^2 - (109746*I)*Log[2]^3 + 
     (32004*I)*Nc^2*Log[2]^3 + (47628*I)*Log[\[Mu]^2] - 
     (13440*I)*Nc*Log[\[Mu]^2] + (49476*I)*Nc^2*Log[\[Mu]^2] - 
     14364*Pi*Log[\[Mu]^2] + 11088*Nc*Pi*Log[\[Mu]^2] - 
     29988*Nc^2*Pi*Log[\[Mu]^2] + (2520*I)*Pi^2*Log[\[Mu]^2] - 
     (504*I)*Nc^2*Pi^2*Log[\[Mu]^2] - (18900*I)*Log[2]*Log[\[Mu]^2] - 
     (7056*I)*Nc*Log[2]*Log[\[Mu]^2] + (125748*I)*Nc^2*Log[2]*Log[\[Mu]^2] + 
     65016*Pi*Log[2]*Log[\[Mu]^2] - 34776*Nc^2*Pi*Log[2]*Log[\[Mu]^2] - 
     (86940*I)*Log[2]^2*Log[\[Mu]^2] + (29484*I)*Nc^2*Log[2]^2*Log[\[Mu]^2] - 
     (4032*I)*Nc*Log[\[Mu]^2]^2 + (22176*I)*Nc^2*Log[\[Mu]^2]^2 + 
     (11340*I)*PolyLog[3, 2] + (38772*I)*Nc^2*PolyLog[3, 2]))/
   (6804*Nc*Pi^4) + 
  Log[r]*((16*(-1 + Nc)*(1 + Nc)*nlf^2*r^2*(-5*I + 3*Pi - (6*I)*Log[2] - 
       (3*I)*Log[\[Mu]^2]))/(81*Pi^4) + 
    ((-1 + Nc)*(1 + Nc)*nlf*r^2*(2643*I - (1024*I)*Nc + (1657*I)*Nc^2 + 
       366*Pi + 600*Nc*Pi - 1962*Nc^2*Pi + (729*I)*Pi^2 - (441*I)*Nc^2*Pi^2 - 
       (5160*I)*Log[2] - (408*I)*Nc*Log[2] + (7740*I)*Nc^2*Log[2] + 
       5436*Pi*Log[2] - 2988*Nc^2*Pi*Log[2] - (6984*I)*Log[2]^2 + 
       (3006*I)*Nc^2*Log[2]^2 + (684*I)*Log[\[Mu]^2] - 
       (528*I)*Nc*Log[\[Mu]^2] + (1428*I)*Nc^2*Log[\[Mu]^2] + 
       792*Pi*Log[\[Mu]^2] - 504*Nc^2*Pi*Log[\[Mu]^2] - 
       (3096*I)*Log[2]*Log[\[Mu]^2] + (1656*I)*Nc^2*Log[2]*Log[\[Mu]^2]))/
     (324*Nc*Pi^4) + ((-2 + Nc)*(-1 + Nc)*(1 + Nc)*(2 + Nc)*nlfp*r^2*
      (224*I - 168*Pi - (126*I)*Pi^2 + (7168*I)*Log[2] + 
       (1395*I)*Pi^2*Log[2] - (1428*I)*Log[2]^2 + 2622*Pi*Log[2]^2 - 
       (336*I)*Log[2]^3 - (4572*I)*PolyLog[3, 2]))/(504*Nc*Pi^4) + 
    ((-2 + Nc)*(-1 + Nc)*(1 + Nc)*(2 + Nc)*nlfm*r^2*(-224*I + 168*Pi + 
       (126*I)*Pi^2 - (7168*I)*Log[2] - (1395*I)*Pi^2*Log[2] + 
       (1428*I)*Log[2]^2 - 2622*Pi*Log[2]^2 + (336*I)*Log[2]^3 + 
       (4572*I)*PolyLog[3, 2]))/(1008*Nc*Pi^4) - 
    ((-1 + Nc)*(1 + Nc)*r^2*(81585*I - (113820*I)*Nc + (262304*I)*Nc^2 - 
       (100996*I)*Nc^3 + (1967*I)*Nc^4 + 96390*Pi - 8736*Nc*Pi - 
       77784*Nc^2*Pi + 74592*Nc^3*Pi - 107646*Nc^4*Pi + (53361*I)*Pi^2 - 
       (34020*I)*Nc*Pi^2 + (33390*I)*Nc^2*Pi^2 + (24948*I)*Nc^3*Pi^2 - 
       (33327*I)*Nc^4*Pi^2 + 8064*Pi^3 - 12852*Nc^2*Pi^3 + 504*Nc^3*Pi^3 + 
       3276*Nc^4*Pi^3 - (419706*I)*Log[2] + (628824*I)*Nc*Log[2] - 
       (402108*I)*Nc^2*Log[2] - (406728*I)*Nc^3*Log[2] + 
       (652134*I)*Nc^4*Log[2] + 227556*Pi*Log[2] - 194544*Nc*Pi*Log[2] + 
       519624*Nc^2*Pi*Log[2] + 113904*Nc^3*Pi*Log[2] - 
       309708*Nc^4*Pi*Log[2] - (77688*I)*Pi^2*Log[2] + 
       (63648*I)*Nc*Pi^2*Log[2] + (30240*I)*Nc^2*Pi^2*Log[2] - 
       (13734*I)*Nc^3*Pi^2*Log[2] - (4536*I)*Nc^4*Pi^2*Log[2] - 
       (194670*I)*Log[2]^2 - (79632*I)*Nc*Log[2]^2 - 
       (1048320*I)*Nc^2*Log[2]^2 + (74592*I)*Nc^3*Log[2]^2 + 
       (449694*I)*Nc^4*Log[2]^2 - 329508*Pi*Log[2]^2 + 
       194832*Nc*Pi*Log[2]^2 + 350784*Nc^2*Pi*Log[2]^2 - 
       35532*Nc^3*Pi*Log[2]^2 - 99036*Nc^4*Pi*Log[2]^2 + 
       (307692*I)*Log[2]^3 - (107856*I)*Nc*Log[2]^3 - 
       (464184*I)*Nc^2*Log[2]^3 + (23184*I)*Nc^3*Log[2]^3 + 
       (121212*I)*Nc^4*Log[2]^3 - (19152*I)*Nc*Log[\[Mu]^2] + 
       (114744*I)*Nc^2*Log[\[Mu]^2] - (62160*I)*Nc^3*Log[\[Mu]^2] + 
       (57288*I)*Nc^4*Log[\[Mu]^2] - 22176*Nc*Pi*Log[\[Mu]^2] + 
       121968*Nc^2*Pi*Log[\[Mu]^2] + 14112*Nc^3*Pi*Log[\[Mu]^2] - 
       77616*Nc^4*Pi*Log[\[Mu]^2] + (86688*I)*Nc*Log[2]*Log[\[Mu]^2] - 
       (476784*I)*Nc^2*Log[2]*Log[\[Mu]^2] - (46368*I)*Nc^3*Log[2]*
        Log[\[Mu]^2] + (255024*I)*Nc^4*Log[2]*Log[\[Mu]^2] - 
       (66744*I)*PolyLog[3, 2] - (190080*I)*Nc*PolyLog[3, 2] + 
       (374976*I)*Nc^2*PolyLog[3, 2] + (34776*I)*Nc^3*PolyLog[3, 2] - 
       (110376*I)*Nc^4*PolyLog[3, 2]))/(9072*Nc^2*Pi^4)) + 
  ((-1 + Nc^2)*nlf*r^3*(-4200*Pi^3 + (6*I)*Pi^2*(1309 + 9320*Log[2]) + 
     3*Pi*(5075 + 47838*Log[2] + 41760*Log[2]^2) - 
     (84*I)*(Nc^2*(108 + 34*Pi^2 - 723*Log[2] - 534*Log[2]^2 - 
         (6*I)*Pi*(-9 + 82*Log[2])) + 3*(-4 - 16*Pi^2 + 397*Log[2] + 
         272*Log[2]^2 + (2*I)*Pi*(5 + 96*Log[2])) + 
       6*Nc*(20 + 2*Pi^2 - 21*Log[2] + 28*Log[2]^2 + I*Pi*(7 + Log[256])))*
      Log[\[Mu]^2] - (3*I)*(-4991 + 70217*Log[2] + 79324*Log[2]^2 + 
       28336*Log[2]^3 + 8928*PolyLog[3, 2]) + 
     6*Nc*(112*Pi^3 + (18*I)*Pi^2*(7 + 44*Log[2]) + 
       2*Pi*(1729 - 7*Log[2] + 120*Log[2]^2) + 
       I*(-3430 + 4494*Log[2] - 3185*Log[2]^2 + 3920*Log[2]^3 + 
         192*PolyLog[3, 2])) + Nc^2*(3150*Pi^3 - 
       I*Pi^2*(3647 + 46422*Log[2]) - 3*Pi*(-8841 + 31150*Log[2] + 
         32880*Log[2]^2) + (3*I)*(-4830 + 24521*Log[2] + 49679*Log[2]^2 + 
         19208*Log[2]^3 + 7800*PolyLog[3, 2]))))/(567*Nc*Pi^4) + 
  Log[r]*(((-I/27)*(-1 + Nc^2)*nlf*r^3*(725 + (196*I)*Pi - 456*Pi^2 + 
       6834*Log[2] + (3840*I)*Pi*Log[2] + 5328*Log[2]^2 + 
       Nc*(844 - 88*Pi^2 + 828*Log[2] - 1056*Log[2]^2 + 
         (4*I)*Pi*(115 + 72*Log[2])) + Nc^2*(1263 + 406*Pi^2 - 4450*Log[2] - 
         4140*Log[2]^2 - I*Pi*(-395 + 3336*Log[2])) + 
       24*(5 + (16*I)*Pi + Nc^2*(9 - (16*I)*Pi - 82*Log[2]) + 96*Log[2] + 
         Nc*(7 + (4*I)*Pi + 24*Log[2]))*Log[\[Mu]^2]))/(Nc*Pi^4) - 
    ((I/252)*(4 - 5*Nc^2 + Nc^4)*nlfm*r^3*(Pi^2*(-665 + 5580*Log[2]) - 
       (4*I)*Pi*(-427 + 301*Log[2] + 2622*Log[2]^2) - 
       2*(-28 - 18690*Log[2] + 6433*Log[2]^2 + 672*Log[2]^3 + 
         9144*PolyLog[3, 2])))/(Nc*Pi^4) + 
    ((I/126)*(4 - 5*Nc^2 + Nc^4)*nlfp*r^3*(Pi^2*(-665 + 5580*Log[2]) - 
       (4*I)*Pi*(-427 + 301*Log[2] + 2622*Log[2]^2) - 
       2*(-28 - 18690*Log[2] + 6433*Log[2]^2 + 672*Log[2]^3 + 
         9144*PolyLog[3, 2])))/(Nc*Pi^4) - 
    ((-1 + Nc^2)*r^3*(-4032*Nc*(-2 + 11*Nc)*(5*I - 16*Pi + 
         Nc*(7*I - 4*Pi + (24*I)*Log[2]) + Nc^2*(9*I + 16*Pi - 
           (82*I)*Log[2]) + (96*I)*Log[2])*Log[\[Mu]^2] - 
       4*Nc^2*(52227*Pi^3 - (3*I)*Pi^2*(-30443 + 29406*Log[2]) - 
         3*Pi*(92687 - 21042*Log[2] + 394308*Log[2]^2) + 
         I*(273014 + 2241015*Log[2] + 2156301*Log[2]^2 + 1629936*Log[2]^3 - 
           1069416*PolyLog[3, 2])) + 3*Nc^4*(8316*Pi^3 - 
         I*Pi^2*(97825 + 31656*Log[2]) - 2*Pi*(-66871 + 594678*Log[2] + 
           309780*Log[2]^2) + (2*I)*(-192822 + 704165*Log[2] + 
           1298178*Log[2]^2 + 368088*Log[2]^3 - 280080*PolyLog[3, 2])) + 
       3*(43176*Pi^3 - I*Pi^2*(-305389 + 423492*Log[2]) - 
         6*Pi*(48055 - 325598*Log[2] + 267528*Log[2]^2) + 
         (2*I)*(-146006 - 616427*Log[2] - 809508*Log[2]^2 + 812112*Log[2]^3 - 
           76680*PolyLog[3, 2])) - 6*Nc^3*(11424*Pi^3 - 
         (8*I)*Pi^2*(9821 + 12513*Log[2]) - 2*Pi*(71435 + 204876*Log[2] + 
           165456*Log[2]^2) + I*(-4249 + 1565480*Log[2] - 132636*Log[2]^2 + 
           181104*Log[2]^3 + 57024*PolyLog[3, 2])) + 
       6*Nc*(252*Pi^3 + (4*I)*Pi^2*(-22771 + 48225*Log[2]) + 
         2*Pi*(-56287 - 368844*Log[2] + 248508*Log[2]^2) - 
         I*(248521 - 1766800*Log[2] - 263340*Log[2]^2 + 258720*Log[2]^3 + 
           446688*PolyLog[3, 2]))))/(9072*Nc^2*Pi^4)) + 
  ((-2 + Nc)*(-1 + Nc)*(1 + Nc)*(2 + Nc)*nlfp*r^2*(-5376*Pi - (8232*I)*Pi^2 + 
     3024*Pi^3 + (1771*I)*Pi^4 + (305088*I)*Log[2] - 172032*Pi*Log[2] + 
     (19272*I)*Pi^2*Log[2] - 33480*Pi^3*Log[2] + (146496*I)*Log[2]^2 + 
     92304*Pi*Log[2]^2 + (122760*I)*Pi^2*Log[2]^2 - (51072*I)*Log[2]^3 + 
     89760*Pi*Log[2]^3 - (4704*I)*Log[2]^4 - (116064*I)*PolyLog[3, 2] + 
     109728*Pi*PolyLog[3, 2] - (132480*I)*Log[2]*PolyLog[3, 2] - 
     (92736*I)*PolyLog[4, 2]))/(12096*Nc*Pi^4) + 
  ((-2 + Nc)*(-1 + Nc)*(1 + Nc)*(2 + Nc)*nlfm*r^2*(5376*Pi + (8232*I)*Pi^2 - 
     3024*Pi^3 - (1771*I)*Pi^4 - (305088*I)*Log[2] + 172032*Pi*Log[2] - 
     (19272*I)*Pi^2*Log[2] + 33480*Pi^3*Log[2] - (146496*I)*Log[2]^2 - 
     92304*Pi*Log[2]^2 - (122760*I)*Pi^2*Log[2]^2 + (51072*I)*Log[2]^3 - 
     89760*Pi*Log[2]^3 + (4704*I)*Log[2]^4 + (116064*I)*PolyLog[3, 2] - 
     109728*Pi*PolyLog[3, 2] + (132480*I)*Log[2]*PolyLog[3, 2] + 
     (92736*I)*PolyLog[4, 2]))/(24192*Nc*Pi^4) - 
  ((I/1512)*(4 - 5*Nc^2 + Nc^4)*nlfm*r^3*(1771*Pi^4 + 
     (30*I)*Pi^3*(-133 + 1116*Log[2]) + 4*Pi^2*(-2618 + 7949*Log[2] + 
       30690*Log[2]^2) - (24*I)*Pi*(-14 - 9345*Log[2] + 6656*Log[2]^2 + 
       3740*Log[2]^3 + 4572*PolyLog[3, 2]) - 
     12*(-16709*Log[2]^2 + 8911*Log[2]^3 + 392*Log[2]^4 + 
       10*Log[2]*(-3143 + 1104*PolyLog[3, 2]) + 
       6*(-49 + 2293*PolyLog[3, 2] + 1288*PolyLog[4, 2]))))/(Nc*Pi^4) + 
  ((4 - 5*Nc^2 + Nc^4)*nlfp*r^3*((1771*I)*Pi^4 + Pi^3*(3990 - 33480*Log[2]) + 
     (4*I)*Pi^2*(-2618 + 7949*Log[2] + 30690*Log[2]^2) + 
     24*Pi*(-14 - 9345*Log[2] + 6656*Log[2]^2 + 3740*Log[2]^3 + 
       4572*PolyLog[3, 2]) - (12*I)*(-16709*Log[2]^2 + 8911*Log[2]^3 + 
       392*Log[2]^4 + 10*Log[2]*(-3143 + 1104*PolyLog[3, 2]) + 
       6*(-49 + 2293*PolyLog[3, 2] + 1288*PolyLog[4, 2]))))/(756*Nc*Pi^4) + 
  ((-1 + Nc)*(1 + Nc)*r^2*(-10551870*I + (1970136*I)*Nc - (2303000*I)*Nc^2 - 
     (450296*I)*Nc^3 - (7816970*I)*Nc^4 + 2447550*Pi - 3293640*Nc*Pi + 
     7869120*Nc^2*Pi - 3060120*Nc^3*Pi + 59010*Nc^4*Pi - (371280*I)*Pi^2 + 
     (725760*I)*EulerGamma*Pi^2 - (426720*I)*Nc*Pi^2 + 
     (4992540*I)*Nc^2*Pi^2 - (2540160*I)*EulerGamma*Nc^2*Pi^2 - 
     (1084860*I)*Nc^3*Pi^2 - (2761710*I)*Nc^4*Pi^2 + 
     (1814400*I)*EulerGamma*Nc^4*Pi^2 + 602910*Pi^3 - 370440*Nc*Pi^3 + 
     195300*Nc^2*Pi^3 + 524160*Nc^3*Pi^3 - 203490*Nc^4*Pi^3 - 
     (315504*I)*Pi^4 - (214704*I)*Nc*Pi^4 + (618849*I)*Nc^2*Pi^4 - 
     (11277*I)*Nc^3*Pi^4 - (309015*I)*Nc^4*Pi^4 + (17256330*I)*Log[2] - 
     (9768024*I)*Nc*Log[2] - (5222280*I)*Nc^2*Log[2] + 
     (10127544*I)*Nc^3*Log[2] - (17761170*I)*Nc^4*Log[2] - 
     12591180*Pi*Log[2] + 18864720*Nc*Pi*Log[2] - 12063240*Nc^2*Pi*Log[2] - 
     12201840*Nc^3*Pi*Log[2] + 19564020*Nc^4*Pi*Log[2] - 
     (18395460*I)*Pi^2*Log[2] + (119880*I)*Nc*Pi^2*Log[2] + 
     (9803070*I)*Nc^2*Pi^2*Log[2] - (2674440*I)*Nc^3*Pi^2*Log[2] - 
     (4741830*I)*Nc^4*Pi^2*Log[2] - 425520*Pi^3*Log[2] + 
     241920*Nc*Pi^3*Log[2] - 1935360*Nc^2*Pi^3*Log[2] - 
     55620*Nc^3*Pi^3*Log[2] + 740880*Nc^4*Pi^3*Log[2] + 
     (1055250*I)*Log[2]^2 - (40357296*I)*Nc*Log[2]^2 + 
     (33919200*I)*Nc^2*Log[2]^2 + (19406016*I)*Nc^3*Log[2]^2 - 
     (31259970*I)*Nc^4*Log[2]^2 - 14567040*Pi*Log[2]^2 - 
     7562160*Nc*Pi*Log[2]^2 - 15724260*Nc^2*Pi*Log[2]^2 + 
     1581120*Nc^3*Pi*Log[2]^2 + 5754780*Nc^4*Pi*Log[2]^2 + 
     (4857300*I)*Pi^2*Log[2]^2 - (5765040*I)*Nc*Pi^2*Log[2]^2 + 
     (2908440*I)*Nc^2*Pi^2*Log[2]^2 + (185220*I)*Nc^3*Pi^2*Log[2]^2 - 
     (1621620*I)*Nc^4*Pi^2*Log[2]^2 + (5532660*I)*Log[2]^3 + 
     (16758000*I)*Nc*Log[2]^3 + (26810280*I)*Nc^2*Log[2]^3 - 
     (12015360*I)*Nc^3*Log[2]^3 - (8413020*I)*Nc^4*Log[2]^3 + 
     8236800*Pi*Log[2]^3 - 11399040*Nc*Pi*Log[2]^3 - 
     5558400*Nc^2*Pi*Log[2]^3 + 2237040*Nc^3*Pi*Log[2]^3 - 
     433440*Nc^4*Pi*Log[2]^3 - (4751460*I)*Log[2]^4 + 
     (1254960*I)*Nc*Log[2]^4 + (7374780*I)*Nc^2*Log[2]^4 - 
     (90720*I)*Nc^3*Log[2]^4 - (1776600*I)*Nc^4*Log[2]^4 + 
     (5382720*I)*Pi^2*Log[3] + (1814400*I)*Nc*Pi^2*Log[3] - 
     (7439040*I)*Nc^2*Pi^2*Log[3] - (725760*I)*Nc^3*Pi^2*Log[3] + 
     (4596480*I)*Nc^4*Pi^2*Log[3] - (1149120*I)*Pi^2*Log[2]*Log[3] - 
     (1935360*I)*Nc*Pi^2*Log[2]*Log[3] + (2419200*I)*Nc^2*Pi^2*Log[2]*
      Log[3] + (1693440*I)*Nc^3*Pi^2*Log[2]*Log[3] - 
     (1512000*I)*Nc^4*Pi^2*Log[2]*Log[3] + (574560*I)*Pi^2*Log[3]^2 + 
     (967680*I)*Nc*Pi^2*Log[3]^2 - (1209600*I)*Nc^2*Pi^2*Log[3]^2 - 
     (846720*I)*Nc^3*Pi^2*Log[3]^2 + (756000*I)*Nc^4*Pi^2*Log[3]^2 - 
     (725760*I)*Pi^2*Log[Pi] + (2540160*I)*Nc^2*Pi^2*Log[Pi] - 
     (1814400*I)*Nc^4*Pi^2*Log[Pi] + (1905120*I)*Nc*Log[\[Mu]^2] - 
     (11744880*I)*Nc^2*Log[\[Mu]^2] + (1979040*I)*Nc^3*Log[\[Mu]^2] - 
     (485520*I)*Nc^4*Log[\[Mu]^2] - 574560*Nc*Pi*Log[\[Mu]^2] + 
     3442320*Nc^2*Pi*Log[\[Mu]^2] - 1864800*Nc^3*Pi*Log[\[Mu]^2] + 
     1718640*Nc^4*Pi*Log[\[Mu]^2] + (241920*I)*Pi^2*Log[\[Mu]^2] + 
     (100800*I)*Nc*Pi^2*Log[\[Mu]^2] - (1401120*I)*Nc^2*Pi^2*Log[\[Mu]^2] - 
     (20160*I)*Nc^3*Pi^2*Log[\[Mu]^2] + (715680*I)*Nc^4*Pi^2*Log[\[Mu]^2] - 
     (756000*I)*Nc*Log[2]*Log[\[Mu]^2] + (4198320*I)*Nc^2*Log[2]*
      Log[\[Mu]^2] + (3034080*I)*Nc^3*Log[2]*Log[\[Mu]^2] - 
     (17907120*I)*Nc^4*Log[2]*Log[\[Mu]^2] + 2600640*Nc*Pi*Log[2]*
      Log[\[Mu]^2] - 14303520*Nc^2*Pi*Log[2]*Log[\[Mu]^2] - 
     1391040*Nc^3*Pi*Log[2]*Log[\[Mu]^2] + 7650720*Nc^4*Pi*Log[2]*
      Log[\[Mu]^2] - (3477600*I)*Nc*Log[2]^2*Log[\[Mu]^2] + 
     (19126800*I)*Nc^2*Log[2]^2*Log[\[Mu]^2] + (1179360*I)*Nc^3*Log[2]^2*
      Log[\[Mu]^2] - (6486480*I)*Nc^4*Log[2]^2*Log[\[Mu]^2] - 
     (80640*I)*Nc^2*Log[\[Mu]^2]^2 + (887040*I)*Nc^3*Log[\[Mu]^2]^2 - 
     (2439360*I)*Nc^4*Log[\[Mu]^2]^2 + (483840*I)*Pi^2*
      (-EulerGamma + 2*Log[2] + Log[Pi] + Log[\[Mu]\[CapitalLambda]^2]) - 
     (1693440*I)*Nc^2*Pi^2*(-EulerGamma + 2*Log[2] + Log[Pi] + 
       Log[\[Mu]\[CapitalLambda]^2]) + (1209600*I)*Nc^4*Pi^2*
      (-EulerGamma + 2*Log[2] + Log[Pi] + Log[\[Mu]\[CapitalLambda]^2]) + 
     (1149120*I)*Pi^2*PolyLog[2, 1/3] + (1935360*I)*Nc*Pi^2*PolyLog[2, 1/3] - 
     (2419200*I)*Nc^2*Pi^2*PolyLog[2, 1/3] - (1693440*I)*Nc^3*Pi^2*
      PolyLog[2, 1/3] + (1512000*I)*Nc^4*Pi^2*PolyLog[2, 1/3] + 
     (17453880*I)*PolyLog[3, 2] + (10346400*I)*Nc*PolyLog[3, 2] - 
     (31450680*I)*Nc^2*PolyLog[3, 2] + (1313280*I)*Nc^3*PolyLog[3, 2] + 
     (15472080*I)*Nc^4*PolyLog[3, 2] - 2002320*Pi*PolyLog[3, 2] - 
     2903040*Nc*Pi*PolyLog[3, 2] + 11249280*Nc^2*Pi*PolyLog[3, 2] + 
     343440*Nc^3*Pi*PolyLog[3, 2] - 3311280*Nc^4*Pi*PolyLog[3, 2] - 
     (1464480*I)*Log[2]*PolyLog[3, 2] + (16951680*I)*Nc*Log[2]*
      PolyLog[3, 2] - (6765120*I)*Nc^2*Log[2]*PolyLog[3, 2] - 
     (6117120*I)*Nc^3*Log[2]*PolyLog[3, 2] + (1905120*I)*Nc^4*Log[2]*
      PolyLog[3, 2] + (10357200*I)*PolyLog[4, 2] - 
     (1874880*I)*Nc*PolyLog[4, 2] - (29907360*I)*Nc^2*PolyLog[4, 2] + 
     (9102240*I)*Nc^3*PolyLog[4, 2] + (18703440*I)*Nc^4*PolyLog[4, 2] + 
     (2041200*I)*Zeta[3] - (2041200*I)*Nc^2*Zeta[3]))/(272160*Nc^2*Pi^4) - 
  ((I/272160)*(-1 + Nc^2)*r^3*(-20160*Nc*(-2 + 11*Nc)*
      (Nc^2*(108 + 34*Pi^2 - 723*Log[2] - 534*Log[2]^2 - 
         (6*I)*Pi*(-9 + 82*Log[2])) + 3*(-4 - 16*Pi^2 + 397*Log[2] + 
         272*Log[2]^2 + (2*I)*Pi*(5 + 96*Log[2])) + 
       6*Nc*(20 + 2*Pi^2 - 21*Log[2] + 28*Log[2]^2 + I*Pi*(7 + Log[256])))*
      Log[\[Mu]^2] + 15*Nc^4*(474999*Pi^4 + (18*I)*Pi^3*
        (-2947 + 28760*Log[2]) + 2*Pi^2*(913212*Log[2]^2 + 
         27*Log[2]*(-40931 + 46592*Log[3]) - 14*(-165037 + 196992*Log[3] + 
           44928*Log[3]^2 + 89856*PolyLog[2, 1/3])) - 
       (12*I)*Pi*(192822 - 704165*Log[2] - 1527495*Log[2]^2 + 
         178632*Log[2]^3 + 280080*PolyLog[3, 2]) + 
       3*(-817383 + 8094940*Log[2]^2 + 4045216*Log[2]^3 + 663432*Log[2]^4 + 
         Log[2]*(2601550 - 1388736*PolyLog[3, 2]) + 1834536*PolyLog[3, 2] - 
         8955072*PolyLog[4, 2])) + 6*Nc*(-7397243 + 580566*Pi^4 + 
       93457728*Log[2]^2 - 27344520*Log[2]^3 - 2996280*Log[2]^4 - 
       (360*I)*Pi^3*(2352 + 881*Log[2]) + 60*Pi^2*(282522*Log[2]^2 + 
         2*Log[2]*(30203 + 57120*Log[3]) - 7*(1039 + 15264*Log[3] + 
           8160*Log[3]^2 + 16320*PolyLog[2, 1/3])) + 
       Log[2]*(76256992 - 58911840*PolyLog[3, 2]) - 51398640*PolyLog[3, 2] - 
       (30*I)*Pi*(197197 - 1913968*Log[2] + 585240*Log[2]^2 + 
         1136032*Log[2]^3 + 31968*PolyLog[3, 2]) + 20270880*PolyLog[4, 2]) + 
     6*Nc^3*(414624*Pi^4 + (1080*I)*Pi^3*(1183 + 950*Log[2]) + 
       20*Pi^2*(497871*Log[2]^2 - 27*Log[2]*(-9433 + 11200*Log[3]) + 
         7*(-1729 + 13824*Log[3] + 21600*Log[3]^2 + 43200*PolyLog[2, 1/3])) - 
       (30*I)*Pi*(172067 + 1193640*Log[2] - 271764*Log[2]^2 + 
         396240*Log[2]^3 + 25920*PolyLog[3, 2]) - 
       3*(4002439 + 19541536*Log[2]^2 - 8797880*Log[2]^3 + 1379280*Log[2]^4 - 
         8709600*PolyLog[3, 2] - 24*Log[2]*(-542591 + 156720*PolyLog[3, 2]) + 
         19958400*PolyLog[4, 2])) + 
     3*(2595768*Pi^4 - (30*I)*Pi^3*(-118573 + 191988*Log[2]) - 
       10*Pi^2*(2741958*Log[2]^2 - 3*Log[2]*(2431679 + 301056*Log[3]) + 
         224*(-4814 + 11403*Log[3] + 2016*Log[3]^2 + 4032*PolyLog[2, 1/3])) + 
       (60*I)*Pi*(-146006 - 616427*Log[2] - 923949*Log[2]^2 + 
         673216*Log[2]^3 - 76680*PolyLog[3, 2]) + 
       5*(-574560*Log[2]^2 - 8835624*Log[2]^3 + 5633712*Log[2]^4 - 
         2746584*PolyLog[3, 2] + Log[2]*(-35648774 + 4782240*PolyLog[3, 2]) - 
         7*(338627 + 3478176*PolyLog[4, 2] + 20736*Zeta[3]))) - 
     2*Nc^2*(5578902*Pi^4 + (180*I)*Pi^3*(-7175 + 32586*Log[2]) - 
       30*Pi^2*(249813*Log[2]^2 - 6*Log[2]*(345601 + 161280*Log[3]) + 
         7*(-206747 + 250416*Log[3] + 69120*Log[3]^2 + 
           138240*PolyLog[2, 1/3])) + (60*I)*Pi*(273014 + 2241015*Log[2] + 
         671535*Log[2]^2 + 1041840*Log[2]^3 - 1069416*PolyLog[3, 2]) + 
       5*(73447038*Log[2]^2 + 29484756*Log[2]^3 + 10360980*Log[2]^4 - 
         35634384*PolyLog[3, 2] + 6*Log[2]*(3689161 + 90504*PolyLog[3, 2]) - 
         7*(691049 + 6281712*PolyLog[4, 2] + 31104*Zeta[3])))))/(Nc^2*Pi^4)}


==> supplement_files/NumericResults.txt <==
{(-1365.3333333333333333`20.*I)*r^2, 
 (298.05380534288421996`19.215224080228644 - 
    199.92703067180968843`19.090483466682638*I)*r^2 + 
  (2909.6858474004788015`19.345778249505504 - 
    672.46070840190568686`18.85783398370384*I)*r^3 + 
  (33736.533644503062565`19.30366582274341 - 
    11684.187767297879148`18.960434950583693*I)*r^4 + 
  (474332.65333525692196`19.302893343337512 - 
    165366.44447084963782`18.96195115844831*I)*r^5 + 
  (7.1227814425882545885`20.*^6 - 2.4832690747997482195`19.667980199368703*^6*
     I)*r^6 + (1.0985629118406679324`20.*^8 - 
    3.8724810561188196705`19.67224613155697*^7*I)*r^7 + 
  (1.7167027771888953367`20.*^9 - 6.1430980078273162803`19.678042868674332*^8*
     I)*r^8 + (2.7043653708207463273`20.*^10 - 
    9.8255989557780252728`19.68388467056896*^9*I)*r^9 + 
  (4.2832946131053388898`20.*^11 - 
    1.5780752177980937188`19.689225788051413*^11*I)*r^10 + 
  (6.8103351664188565161`20.*^12 - 
    2.5402209526301932169`19.693932262928826*^12*I)*r^11 + 
  (1.0859540815704077361`20.*^14 - 
    4.0944039761392799818`19.698031932713295*^13*I)*r^12 + 
  (1.735461237857997093`20.*^15 - 6.6050754943151403225`19.70160311367781*^14*
     I)*r^13 + (2.7782286334231099635`20.*^16 - 
    1.0661414807506398809`19.704730357364618*^16*I)*r^14 + 
  (4.4536178693594268006`20.*^17 - 
    1.7215820073303413262`19.707489035525935*^17*I)*r^15 + 
  (7.1470856958486848507`20.*^18 - 
    2.7807715326662125518`19.70994170453748*^18*I)*r^16 + 
  (1.1479472075970475404`20.*^20 - 
    4.4925186341160530633`19.71213880954408*^19*I)*r^17 + 
  (1.845089228998509747`20.*^21 - 
    7.2589253893953932877`19.714120660004113*^20*I)*r^18 + 
  (2.9672631625965377286`20.*^22 - 
    1.172977335970390954`19.715919499173317*^22*I)*r^19 + 
  (4.774086775930137904`20.*^23 - 
    1.8954979954644384007`19.717561282543006*^23*I)*r^20 + 
  (7.6838962247240349626`20.*^24 - 
    3.0630822100523914754`19.719067092514535*^24*I)*r^21 + 
  (1.2370810289436691344`20.*^26 - 
    4.9497548702847291044`19.720454225929686*^25*I)*r^22 + 
  (1.9921154181774183457`20.*^27 - 
    7.9981382237754758424`19.72173701868624*^26*I)*r^23 + 
  (3.2085537185232536337`20.*^28 - 
    1.2923099249604238217`19.722927469312943*^28*I)*r^24 + 
  (5.1685062958889343074`20.*^29 - 
    2.0879061589078863166`19.724035712244547*^29*I)*r^25 + 
  (8.3265890912216534451`20.*^30 - 
    3.3730054426204446002`19.72507037966167*^30*I)*r^26 + 
  (1.3415394047376230022`20.*^32 - 
    5.4485530611696112098`19.726038880719845*^31*I)*r^27 + 
  (2.1615427030845581619`20.*^33 - 
    8.8003627268520490128`19.726947619241308*^32*I)*r^28 + 
  (3.4828904289011027209`20.*^34 - 
    1.4212585291269641763`19.727802165212488*^34*I)*r^29 + 
  (5.6120857630465421585`20.*^35 - 
    2.2950765425993825372`19.728607391279237*^35*I)*r^30 + 
  (9.0429746197263893448`20.*^36 - 3.70571294176416823`19.72936758245116*^36*
     I)*r^31 + (1.4571217262505436055`20.*^38 - 
    5.9826859012988259817`19.730086525087852*^37*I)*r^32 + 
  (117.70392235773948395`19.18787632767123 - 
    94.873472855339176006`19.120847522994463*I)*r^2*Log[r] + 
  (1050.2811533459830869`19.19079952665682 - 
    830.29373811766323224`19.11771026053727*I)*r^3*Log[r] + 
  (12458.507474173040755`19.210131273083324 - 
    8651.1149022351922003`19.0963297699838*I)*r^4*Log[r] + 
  (174998.57010233759572`19.215289687033053 - 
    117332.18088226073587`19.09040748588681*I)*r^5*Log[r] + 
  (2.6099124494732732818`20.*^6 - 1.766100177373672158`19.899039245612997*^6*
     I)*r^6*Log[r] + (4.0034109970961257659`20.*^7 - 
    2.7667831343920036886`19.90527736664235*^7*I)*r^7*Log[r] + 
  (6.2348629627772178209`20.*^8 - 4.4024801316256261005`19.91154450399363*^8*
     I)*r^8*Log[r] + (9.7995490678339997441`20.*^9 - 
    7.0537924390292656264`19.917078051482868*^9*I)*r^9*Log[r] + 
  (1.5495926364304262992`20.*^11 - 
    1.1339010966348152021`19.92175542799918*^11*I)*r^10*Log[r] + 
  (2.4608682209427164664`20.*^12 - 
    1.8259652057284147251`19.925674206032994*^12*I)*r^11*Log[r] + 
  (3.9204329370891865293`20.*^13 - 
    2.9435685500429115575`19.928972597924762*^13*I)*r^12*Log[r] + 
  (6.2607667638348083038`20.*^14 - 
    4.7486437892887218111`19.931777298753662*^14*I)*r^13*Log[r] + 
  (1.0016951573184727843`20.*^16 - 
    7.6646407057711201578`19.934190768928843*^15*I)*r^14*Log[r] + 
  (1.6050374916555003762`20.*^17 - 
    1.2376066811745827199`19.93629217063952*^17*I)*r^15*Log[r] + 
  (2.5748062472949268692`20.*^18 - 
    1.9989356464831214093`19.93814176047913*^18*I)*r^16*Log[r] + 
  (4.1343893755804247736`20.*^19 - 
    3.2292820366603371736`19.93978541368615*^19*I)*r^17*Log[r] + 
  (6.6436249971577694872`20.*^20 - 
    5.217664811522731137`19.941258339285667*^20*I)*r^18*Log[r] + 
  (1.0682224183816930641`20.*^22 - 
    8.4311427326263788222`19.942587888091957*^21*I)*r^19*Log[r] + 
  (1.7184214967880602203`20.*^23 - 
    1.3624416511964057086`19.943795601375818*^23*I)*r^20*Log[r] + 
  (2.7654612639217575656`20.*^24 - 
    2.2016848839604715743`19.944898685873692*^24*I)*r^21*Log[r] + 
  (4.4518603271569133537`20.*^25 - 
    3.5578336492333780862`19.94591107442978*^25*I)*r^22*Log[r] + 
  (7.1684274331037167985`20.*^26 - 5.749091171646416616`19.94684419308193*^26*
     I)*r^23*Log[r] + (1.1544946649662080192`20.*^28 - 
    9.2894003306376361306`19.947707521372212*^27*I)*r^24*Log[r] + 
  (1.8596313702003417243`20.*^29 - 
    1.5008752092523807262`19.948509006669166*^29*I)*r^25*Log[r] + 
  (2.995802123819805167`20.*^30 - 2.4247377088355668749`19.94925537465995*^30*
     I)*r^26*Log[r] + (4.826560557708947283`20.*^31 - 
    3.9169154960538738543`19.949952365223872*^31*I)*r^27*Log[r] + 
  (7.7766035921689949197`20.*^32 - 
    6.3267370729325491203`19.950604914024737*^32*I)*r^28*Log[r] + 
  (1.253027753198673492`20.*^34 - 
    1.0218076962968586984`19.951217294100257*^34*I)*r^29*Log[r] + 
  (2.0190281253407525377`20.*^35 - 
    1.6501013534253923259`19.951793227580747*^35*I)*r^30*Log[r] + 
  (3.2533338938130971404`20.*^36 - 
    2.6644214154519234037`19.952335974813636*^36*I)*r^31*Log[r] + 
  (5.2422068611663670287`20.*^37 - 4.301750782087040315`19.95284840618556*^37*
     I)*r^32*Log[r] - (18.733161064538894643`19.522878745280337*I)*r^2*
   Log[r]^2 - (132.57313984135217739`19.522878745280337*I)*r^3*Log[r]^2 - 
  (1429.4842904632756519`19.522878745280337*I)*r^4*Log[r]^2 - 
  (20105.004859418973684`19.522878745280337*I)*r^5*Log[r]^2 - 
  (309137.50591179999904`19.522878745280337*I)*r^6*Log[r]^2 - 
  (4.9019321939809049967`20.*^6*I)*r^7*Log[r]^2 - 
  (7.8548962838648866581`20.*^7*I)*r^8*Log[r]^2 - 
  (1.2632996403878640075`20.*^9*I)*r^9*Log[r]^2 - 
  (2.0347085349489934356`20.*^10*I)*r^10*Log[r]^2 - 
  (3.2796569466517883144`20.*^11*I)*r^11*Log[r]^2 - 
  (5.2892215029318733239`20.*^12*I)*r^12*Log[r]^2 - 
  (8.5340426952120852914`20.*^13*I)*r^13*Log[r]^2 - 
  (1.3774973011632222056`20.*^15*I)*r^14*Log[r]^2 - 
  (2.2241936972109000171`20.*^16*I)*r^15*Log[r]^2 - 
  (3.5923003023730803424`20.*^17*I)*r^16*Log[r]^2 - 
  (5.8031516267512108257`20.*^18*I)*r^17*Log[r]^2 - 
  (9.376088031615614874`20.*^19*I)*r^18*Log[r]^2 - 
  (1.5150396828483030843`20.*^21*I)*r^19*Log[r]^2 - 
  (2.4482293979171545653`20.*^22*I)*r^20*Log[r]^2 - 
  (3.9563086047053622577`20.*^23*I)*r^21*Log[r]^2 - 
  (6.3932997026678237372`20.*^24*I)*r^22*Log[r]^2 - 
  (1.0331088783078300957`20.*^26*I)*r^23*Log[r]^2 - 
  (1.6693390765824837505`20.*^27*I)*r^24*Log[r]^2 - 
  (2.6972020495930949758`20.*^28*I)*r^25*Log[r]^2 - 
  (4.3575994247519124229`20.*^29*I)*r^26*Log[r]^2 - 
  (7.0394975328021471683`20.*^30*I)*r^27*Log[r]^2 - 
  (1.1370855882315173075`20.*^32*I)*r^28*Log[r]^2 - 
  (1.8365349461772028408`20.*^33*I)*r^29*Log[r]^2 - 
  (2.9659092269300653989`20.*^34*I)*r^30*Log[r]^2 - 
  (4.7892525824691052783`20.*^35*I)*r^31*Log[r]^2 - 
  (7.7326421668206895582`20.*^36*I)*r^32*Log[r]^2 - 
  (72.050619478995748629`19.522878745280337*I)*r^2*Log[\[Mu]^2], 
 9.1180238956350613836`20.*^-18 - (14.650292627395801455`19.522878745280337*
    I)*r^(5/2) - (123.63886302595670457`19.522878745280337*I)*r^(7/2) - 
  (1064.8258123344383118`19.522878745280337*I)*r^(9/2) - 
  (7362.8718655690197264`19.522878745280337*I)*r^(11/2) - 
  (23915.490514661144067`19.522878745280337*I)*r^(13/2) + 
  (445649.83885344902129`19.522878745280337*I)*r^(15/2) + 
  (1.3568412964521748339`20.*^7*I)*r^(17/2) + 
  (2.5545988604816447509`20.*^8*I)*r^(19/2) + 
  (4.1200882083102005308`20.*^9*I)*r^(21/2) + 
  (6.1511696874617751605`20.*^10*I)*r^(23/2) + 
  (8.7495501851533444385`20.*^11*I)*r^(25/2) + 
  (1.1990326085234579075`20.*^13*I)*r^(27/2) + 
  (1.58574464467535723`20.*^14*I)*r^(29/2) + 
  (2.0115672745627427074`20.*^15*I)*r^(31/2) + 
  (2.4067165737012780283`20.*^16*I)*r^(33/2) + 
  (2.6102238413020796249`20.*^17*I)*r^(35/2) + 
  (2.2887900988838335128`20.*^18*I)*r^(37/2) + 
  (7.9258717584671175713`20.*^18*I)*r^(39/2) - 
  (3.0977521763567746711`20.*^20*I)*r^(41/2) - 
  (1.1610573889466054661`20.*^22*I)*r^(43/2) - 
  (2.8740140066784129961`20.*^23*I)*r^(45/2) - 
  (6.1541517564396720858`20.*^24*I)*r^(47/2) - 
  (1.2233293856756428483`20.*^26*I)*r^(49/2) - 
  (2.3242314169204031662`20.*^27*I)*r^(51/2) - 
  (4.2839284030292090034`20.*^28*I)*r^(53/2) - 
  (7.726413883137596907`20.*^29*I)*r^(55/2) - 
  (1.3710373588711260149`20.*^31*I)*r^(57/2) - 
  (2.4023733981398159088`20.*^32*I)*r^(59/2) - 
  (4.1673945446919765737`20.*^33*I)*r^(61/2) - 
  (7.1702210862722297117`20.*^34*I)*r^(63/2) + 2.8493824673859566824`20.*^-19*
   Log[r]^2 + r*(1.1671070586412878571`20.*^-15*I - 
    (1.458883823301609821400000000000000000000001`20.*^-16 + 
      1.2765233453889085937`19.969073816104537*^-16*I)*Log[r] + 
    (1.82360477912701227669999999999999999999999`20.*^-17*I)*Log[r]^2) + 
  r^3*((317.15669349331111906`19.04210095556129 + 
     619.51874908718686758`19.253728596708658*I) + 
    (404.8489244320344297`19.309500810452747 + 
      133.29421145580481796`18.948641532964967*I)*Log[r] + 
    (115.24928240616547268`19.26339516416955 - 
      54.951258396558500901`19.028392445744828*I)*Log[r]^2 + 
    (3.4879437238867611317`18.872246471011795 - 
      14.318928047110038178`19.34089345669674*I)*Log[r]^3 - 
    (0.44181745851641473265`19.522878745280337*I)*Log[r]^4 + 
    (307.09668133955739064`19.345778249505504 - 
      70.973453050256292129`18.857833983703834*I)*Log[\[Mu]^2] + 
    (110.84971834818196047`19.190799526656818 - 
      87.631608663440479297`19.117710260537265*I)*Log[r]*Log[\[Mu]^2] - 
    (13.992153591569761592`19.522878745280337*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^4*((-75.857463117957331754`17.72631144879095 + 
     6562.8071895059416943`19.4455572101632*I) + 
    (3440.0671529012968635`19.19947977703044 + 
      2566.4721810072758357`19.108255040267228*I)*Log[r] + 
    (1310.0892059314133967`19.28678777091006 - 
      521.65441394138089218`18.991436485585513*I)*Log[r]^2 + 
    (36.147201259056633321`18.814642629031642 - 
      181.95122053280876183`19.358864395752665*I)*Log[r]^3 - 
    (5.3768398910213365647`19.522878745280337*I)*Log[r]^4 + 
    (3560.6515842193763329`19.30366582274341 - 
      1233.1830567520263781`18.960434950583693*I)*Log[\[Mu]^2] + 
    (1314.9070038542961268`19.210131273083324 - 
      913.06375179201778575`19.0963297699838*I)*Log[r]*Log[\[Mu]^2] - 
    (150.87191698736088811`19.522878745280337*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^5*((-11426.718927982818418`18.796174945874263 + 
     61206.383669854553986`19.3638352958936*I) + 
    (20846.563256977600316`19.15183314864336 + 
      21262.52686720165154`19.157962118567074*I)*Log[r] + 
    (10692.067822966648429`19.291782253254663 - 
      4089.1651593712379806`18.982699870596857*I)*Log[r]^2 + 
    (397.89952348222727428`18.840551870709568 - 
      1831.079294804101281`19.351278724809347*I)*Log[r]^3 - 
    (65.007748371267803469`19.522878745280337*I)*Log[r]^4 + 
    (50062.443620978027508`19.302893343337512 - 
      17453.254050532716388`18.96195115844831*I)*Log[\[Mu]^2] + 
    (18469.856519255695614`19.21528968703305 - 
      12383.578589924513604`19.090407485886804*I)*Log[r]*Log[\[Mu]^2] - 
    (2121.9405098867532527`19.522878745280337*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^6*((-1.6539518847461353389`20.*^6 + 
     770963.06680552418687`19.77633030936148*I) - 
    (317753.41475226002921`19.047505063917484 - 
      603127.74620762118977`19.249765602392692*I)*Log[r] + 
    (82793.709572288811546`19.365955293734608 + 
      15038.769713014414155`18.787897918431028*I)*Log[r]^2 + 
    (653.60561515230025002`18.170884374040682 - 
      19456.516220907741647`19.434343817027344*I)*Log[r]^3 - 
    (484.4306636719563709`19.522878745280337*I)*Log[r]^4 + 
    (751759.00686325009909`19.30289069885135 - 
      262091.41870950364698`18.96195633153616*I)*Log[\[Mu]^2] + 
    (275457.72769115116902`19.213935041379703 - 
      186399.33375254494602`19.091972814163938*I)*Log[r]*Log[\[Mu]^2] - 
    (32627.268757524756436`19.522878745280337*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^7*((-1.6289023365945264103`20.*^7 + 
     1.0256263536262327065`19.877096452306162*^7*I) - 
    (4.2351008740128956554`19.89308649145321*^6 - 
      6.3840958928250925124`20.*^6*I)*Log[r] + 
    (1.4364045710177180278`20.*^6 + 728969.02010562411701`19.80618434996581*
       I)*Log[r]^2 + (224074.7932644020496`19.100575510961008 - 
      314606.57535236539637`19.206378583726675*I)*Log[r]^3 - 
    (23455.323866847693669`19.522878745280337*I)*Log[r]^4 + 
    (1.1594551513882253646`20.*^7 - 
      4.0871287941509275951`19.67224613155697*^6*I)*Log[\[Mu]^2] + 
    (4.2253160503388658892`20.*^6 - 
      2.9201431464401574175`19.90527736664235*^6*I)*Log[r]*Log[\[Mu]^2] - 
    (517364.13752981976555`19.522878745280337*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^8*((-8.404778891785784379`20.*^8 - 
     37594.835967521153818`15.801116898914886*I) - 
    (3.6650537647362868531`20.*^8 - 1.6558329475377273873`19.7651174032894*^8*
       I)*Log[r] - (3.3162612135261866895`19.944626695179636*^7 - 
      4.169705300382086208`20.*^7*I)*Log[r]^2 - 
    (1.8188903448630786102`20.*^6 - 
      1.0316555860540493749`19.84367611551781*^6*I)*Log[r]^3 + 
    (70667.892871247939577`19.522878745280337*I)*Log[r]^4 + 
    (1.8118578890298679803`20.*^8 - 
      6.4836037644161544724`19.678042868674332*^7*I)*Log[\[Mu]^2] + 
    (6.5804551587120901649`20.*^7 - 
      4.6465051864394106895`19.91154450399363*^7*I)*Log[r]*Log[\[Mu]^2] - 
    (8.2902853007186531486`20.*^6*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^9*((-7.093032955368137825`20.*^9 + 
     1.978944258136602754`19.579839420904026*^9*I) - 
    (2.991854171982150348`20.*^9 - 2.1045752844706025493`19.91044445262622*^9*
       I)*Log[r] + (1.9977745683497159346`19.632293880125722*^8 + 
      6.2780124698579805744`20.*^8*I)*Log[r]^2 + 
    (1.0630846095339378346`20.*^8 - 
      5.9848553104364493672`19.841218478269585*^7*I)*Log[r]^3 - 
    (9.4492669840287706927`20.*^6*I)*Log[r]^4 + 
    (2.8542656288844554613`20.*^9 - 
      1.0370222043691120233`19.68388467056896*^9*I)*Log[\[Mu]^2] + 
    (1.0342728236605298032`20.*^9 - 
      7.4447770738522695875`19.917078051482868*^8*I)*Log[r]*Log[\[Mu]^2] - 
    (1.3333230714483128725`20.*^8*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^10*((-3.3279804023855704279`20.*^11 - 
     5.3105636039814793097`19.34801472892498*^10*I) - 
    (1.7266766746383252434`20.*^11 - 
      4.7221355489432263395`19.571780222523163*^10*I)*Log[r] - 
    (2.3284035841383446809`20.*^10 - 
      2.1177566957817893447`19.97843408113463*^10*I)*Log[r]^2 - 
    (1.0376394179297800693`19.837911481872972*^9 - 
      1.8616812112123663096`20.*^9*I)*Log[r]^3 + 
    (6.919471019842826134`20.*^7*I)*Log[r]^4 + 
    (4.5207133342571057932`20.*^10 - 
      1.6655463431660711386`19.689225788051413*^10*I)*Log[\[Mu]^2] + 
    (1.63548500090189136`20.*^10 - 
      1.1967520962956697783`19.92175542799918*^10*I)*Log[r]*Log[\[Mu]^2] - 
    (2.1474903867520729732`20.*^9*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^11*((-2.5848769930970226407`20.*^12 + 
     3.8204504244042687338`19.315497201703757*^11*I) - 
    (1.2587412999852067838`20.*^12 - 
      6.8357421302963956268`19.829243383610326*^11*I)*Log[r] + 
    (1.5621148820499859185`18.893081707841727*^10 + 
      2.8215105103532457181`20.*^11*I)*Log[r]^2 + 
    (4.2242196387370491152`20.*^10 - 
      1.1359683977538583441`19.564973190423487*^10*I)*Log[r]^3 - 
    (3.5439570878817766533`20.*^9*I)*Log[r]^4 + 
    (7.1878252089853742635`20.*^11 - 
      2.6810228503495625411`19.693932262928826*^11*I)*Log[\[Mu]^2] + 
    (2.5972716763930210049`20.*^11 - 
      1.9271766243138310171`19.92567420603299*^11*I)*Log[r]*Log[\[Mu]^2] - 
    (3.4614450393289022427`20.*^10*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^12*((-1.1933718333990596087`20.*^14 - 
     2.885953365503549053`19.52168665155739*^13*I) - 
    (6.6977694998700950576`20.*^13 - 
      1.3619209286551948169`19.449938971153696*^13*I)*Log[r] - 
    (1.0221230536210562998`20.*^13 - 
      8.4402538591932197837`19.954470489439174*^12*I)*Log[r]^2 - 
    (4.350630984628453524`19.778209156648302*^11 - 
      9.2843670731078236855`20.*^11*I)*Log[r]^3 + 
    (3.2121437121959638351`20.*^10*I)*Log[r]^4 + 
    (1.1461474263118909819`20.*^13 - 
      4.3213526788783952703`19.698031932713295*^12*I)*Log[\[Mu]^2] + 
    (4.1377385997529490788`20.*^12 - 
      3.1067276002365391906`19.928972597924762*^12*I)*Log[r]*Log[\[Mu]^2] - 
    (5.5823977419121054838`20.*^11*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^13*((-8.8981776434162607906`20.*^14 + 
     6.0127219822991216876`18.97929580224133*^13*I) - 
    (4.6888427102892500698`20.*^14 - 
      2.1745943510493662638`19.77452292641489*^14*I)*Log[r] - 
    (7.1594332862267716787`18.971532600899202*^12 - 
      1.0787147434553578906`20.*^14*I)*Log[r]^2 + 
    (1.5139018173932033045`20.*^13 - 
      1.7692994159721344213`19.215272759832594*^12*I)*Log[r]^3 - 
    (1.2390177207221290654`20.*^12*I)*Log[r]^4 + 
    (1.8316561123455099524`20.*^14 - 
      6.9711881992813465158`19.701603113677805*^13*I)*Log[\[Mu]^2] + 
    (6.6077947814619933805`20.*^13 - 
      5.0118563481934301192`19.931777298753662*^13*I)*Log[r]*Log[\[Mu]^2] - 
    (9.0070761159701550403`20.*^12*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^14*((-4.0621198007621026252`20.*^16 - 
     1.1878577016572073338`19.598709518808246*^16*I) - 
    (2.3862419127964467447`20.*^16 - 
      3.9565443842103006989`19.36422738836439*^15*I)*Log[r] - 
    (3.8696701327809290411`20.*^15 - 
      3.0529808791017187059`19.9424802802119*^15*I)*Log[r]^2 - 
    (1.6052416134362737539`19.75102056936235*^14 - 
      3.6937653555513445056`20.*^14*I)*Log[r]^3 + 
    (1.2304836275003711685`20.*^13*I)*Log[r]^4 + 
    (2.9322230579944169791`20.*^15 - 
      1.1252366329150989951`19.704730357364618*^15*I)*Log[\[Mu]^2] + 
    (1.0572181144615146383`20.*^15 - 
      8.0894840468955526197`19.934190768928843*^14*I)*Log[r]*Log[\[Mu]^2] - 
    (1.4538505939373280891`20.*^14*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^15*((-3.0063472050099755263`20.*^17 + 
     1.1661362764655389921`17.73922190026755*^15*I) - 
    (1.6733914382574556379`20.*^17 - 
      6.8190322612066907595`19.727280793063745*^16*I)*Log[r] - 
    (6.0508455904930132048`19.34075912893578*^15 - 
      3.8573890302187453494`20.*^16*I)*Log[r]^2 + 
    (5.0882713538838116521`20.*^15 - 
      3.2297943129896179647`17.95311085052822*^13*I)*Log[r]^3 - 
    (4.112931617437596875`20.*^14*I)*Log[r]^4 + 
    (4.7004774376475370074`20.*^16 - 
      1.8170075700006458845`19.70748903552593*^16*I)*Log[\[Mu]^2] + 
    (1.6940031088006680421`20.*^16 - 
      1.306205977294521544`19.93629217063952*^16*I)*Log[r]*Log[\[Mu]^2] - 
    (2.3474785213670397183`20.*^15*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^16*((-1.3412315834560332848`20.*^19 - 
     4.3791744044482957209`19.642407184317314*^18*I) - 
    (8.1210014156732777368`20.*^18 - 
      1.1593251509063376162`19.300729828758772*^18*I)*Log[r] - 
    (1.3643015405569918144`20.*^18 - 
      1.0515813542389183796`19.93618870646484*^18*I)*Log[r]^2 - 
    (5.5040158998862692355`19.73110223554821*^16 - 
      1.3368783966714074933`20.*^17*I)*Log[r]^3 + 
    (4.294093737139699653`20.*^15*I)*Log[r]^4 + 
    (7.5432414822563545444`20.*^17 - 
      2.9349069075901915527`19.70994170453748*^17*I)*Log[\[Mu]^2] + 
    (2.7175251731834150737`20.*^17 - 
      2.1097346429847033244`19.93814176047913*^17*I)*Log[r]*Log[\[Mu]^2] - 
    (3.7914179024496706065`20.*^16*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^17*((-1.0128222402113373317`20.*^20 - 
     5.3502159186638314437`18.872747980398454*^18*I) - 
    (5.8798129980349339749`20.*^19 - 
      2.1215678548502972288`19.681232150445485*^19*I)*Log[r] - 
    (3.2144540593322006327`19.519599907144826*^18 - 
      1.3359858603475571154`20.*^19*I)*Log[r]^2 + 
    (1.6376972598205787019`20.*^18 + 
      1.5893622844714687353`19.13546866333223*^17*I)*Log[r]^3 - 
    (1.3146068607274189224`20.*^17*I)*Log[r]^4 + 
    (1.2115767690900968247`20.*^19 - 
      4.7415344327489277424`19.712138809544083*^18*I)*Log[\[Mu]^2] + 
    (4.3635544288761917447`20.*^18 - 
      3.40827789863921415`19.93978541368615*^18*I)*Log[r]*Log[\[Mu]^2] - 
    (6.1248144966499021961`20.*^17*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^18*((-4.3491068503022618114`20.*^21 - 
     1.5248283001670167283`19.67016040552814*^21*I) - 
    (2.6915196217433373486`20.*^21 - 
      3.4352325792016875986`19.252964798529284*^20*I)*Log[r] - 
    (4.6222765668059725976`20.*^20 - 
      3.5267944862257237995`19.93341290305741*^20*I)*Log[r]^2 - 
    (1.797911251942619513`19.711311023788085*^19 - 
      4.6042041044197849925`20.*^19*I)*Log[r]^3 + 
    (1.4160337405160672052`20.*^18*I)*Log[r]^4 + 
    (1.9473606729985147528`20.*^20 - 
      7.6612803377599881288`19.714120660004117*^19*I)*Log[\[Mu]^2] + 
    (7.0118744623734178861`20.*^19 - 
      5.5068747349214410143`19.941258339285667*^19*I)*Log[r]*Log[\[Mu]^2] - 
    (9.8957951801880311604`20.*^18*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^19*((-3.4269255782781776684`20.*^22 - 
     3.59662201921704199`19.169126347167847*^21*I) - 
    (2.0573128795049473627`20.*^22 - 
      6.5849715805922709319`19.634589331986415*^21*I)*Log[r] - 
    (1.4764578922542146774`19.6393705380235*^21 - 
      4.5571200804977249588`20.*^21*I)*Log[r]^2 + 
    (5.1097168959184200382`20.*^20 + 
      1.0711993248453936795`19.46264885219524*^20*I)*Log[r]^3 - 
    (4.0845138584240648664`20.*^19*I)*Log[r]^4 + 
    (3.1317355813811225157`20.*^21 - 
      1.2379942923557928372`19.715919499173317*^21*I)*Log[\[Mu]^2] + 
    (1.1274329148303509836`20.*^21 - 
      8.8984725117416545091`19.942587888091953*^20*I)*Log[r]*Log[\[Mu]^2] - 
    (1.5990168117843967872`20.*^20*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^20*((-1.3964180327049787666`20.*^24 - 
     5.1394328541756233427`19.688829516530625*^23*I) - 
    (8.7876482801543409978`20.*^23 - 
      1.0322639240638486319`19.217457229965728*^23*I)*Log[r] - 
    (1.5301750395396771514`20.*^23 - 
      1.1663006208607650671`19.933125318131623*^23*I)*Log[r]^2 - 
    (5.6723887927289219604`19.68869963228225*^21 - 
      1.5417491378075278785`20.*^22*I)*Log[r]^3 + 
    (4.4923740713228880664`20.*^20*I)*Log[r]^4 + 
    (5.038709614046601647`20.*^22 - 
      2.0005635467930780351`19.717561282543006*^22*I)*Log[\[Mu]^2] + 
    (1.8136718755312916297`20.*^22 - 
      1.437960424404592976`19.943795601375818*^22*I)*Log[r]*Log[\[Mu]^2] - 
    (2.5839322960930630416`20.*^21*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^21*((-1.1682901808683833609`20.*^25 - 
     1.7831752077283513821`19.329157590852947*^24*I) - 
    (7.2051806877675908613`20.*^24 - 
      2.0483213933597032234`19.58739199972797*^24*I)*Log[r] - 
    (6.3027607809688388528`19.72760005975458*^23 - 
      1.5453729055444744004`20.*^24*I)*Log[r]^2 + 
    (1.5574671985963907297`20.*^23 + 
      5.3353722220289678143`19.661165747453445*^22*I)*Log[r]^3 - 
    (1.2416770072144882392`20.*^22*I)*Log[r]^4 + 
    (8.1098068799367692494`20.*^23 - 
      3.2328657824614187169`19.719067092514535*^23*I)*Log[\[Mu]^2] + 
    (2.9187480060165408465`20.*^23 - 
      2.3237220671908131972`19.944898685873692*^23*I)*Log[r]*Log[\[Mu]^2] - 
    (4.1756028196157616947`20.*^22*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^22*((-4.4668798346686246137`20.*^26 - 
     1.7005191400574767083`19.701703024628998*^26*I) - 
    (2.8486619606547713459`20.*^26 - 
      3.1537216920476483301`19.192052169246107*^25*I)*Log[r] - 
    (5.001517220446777424`20.*^25 - 
      3.8343436379566504951`19.9347158125293*^25*I)*Log[r]^2 - 
    (1.7432148709984007938`19.66157932585676*^24 - 
      5.0832672508903862967`20.*^24*I)*Log[r]^3 + 
    (1.3853159771003258089`20.*^23*I)*Log[r]^4 + 
    (1.3056511886880590446`20.*^25 - 
      5.2241148145486959611`19.720454225929686*^24*I)*Log[\[Mu]^2] + 
    (4.6986224766448284265`20.*^24 - 
      3.7550407973214984187`19.94591107442978*^24*I)*Log[r]*Log[\[Mu]^2] - 
    (6.7476738880678129195`20.*^23*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^23*((-4.0180832550168102411`20.*^27 - 
     7.8522278190471973976`19.43335056941105*^26*I) - 
    (2.5319523010570731106`20.*^27 - 
      6.4103456319713645806`19.540449888799365*^26*I)*Log[r] - 
    (2.5730830055440847566`19.794704360232508*^26 - 
      5.2403761066967231171`20.*^26*I)*Log[r]^2 + 
    (4.6618063742476081406`20.*^25 + 
      2.3605978636248414566`19.805417023003184*^25*I)*Log[r]^3 - 
    (3.7100949485163571994`20.*^24*I)*Log[r]^4 + 
    (2.1025363762696532171`20.*^26 - 
      8.4414669975828773032`19.72173701868624*^25*I)*Log[\[Mu]^2] + 
    (7.5657661705861838527`20.*^25 - 
      6.0677575247805145861`19.946844193081933*^25*I)*Log[r]*Log[\[Mu]^2] - 
    (1.0903730664745545626`20.*^25*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^24*((-1.4305088579023152074`20.*^29 - 
     5.5751323821188627356`19.71057412116494*^28*I) - 
    (9.2226197933442672412`20.*^28 - 
      9.8163378135852705764`19.17516396459846*^27*I)*Log[r] - 
    (1.6260889592612520846`20.*^28 - 
      1.260538184843172793`19.937740620613216*^28*I)*Log[r]^2 - 
    (5.2477225136899657355`19.62868656850146*^26 - 
      1.6642395324985380092`20.*^27*I)*Log[r]^3 + 
    (4.1795269335532289366`20.*^25*I)*Log[r]^4 + 
    (3.386400630633336628`20.*^27 - 
      1.3639413669763629897`19.722927469312946*^27*I)*Log[\[Mu]^2] + 
    (1.2184871454493789768`20.*^27 - 
      9.8043024669555119115`19.94770752137221*^26*I)*Log[r]*Log[\[Mu]^2] - 
    (1.7618688660390040929`20.*^26*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^25*((-1.3945593209427368191`20.*^30 - 
     3.2487387864128778068`19.506316982893342*^29*I) - 
    (8.93823240554863106`20.*^29 - 
      2.0251399209371094576`19.494847994199432*^29*I)*Log[r] - 
    (1.0196856073501433774`19.84623797944938*^29 - 
      1.7837976181678704602`20.*^29*I)*Log[r]^2 + 
    (1.3752619831881693267`20.*^28 + 
      9.809237148675781201`19.914456966901636*^27*I)*Log[r]^3 - 
    (1.093212145914924463`20.*^27*I)*Log[r]^4 + 
    (5.4549914121077257961`20.*^28 - 
      2.203636701611187695`19.724035712244547*^28*I)*Log[\[Mu]^2] + 
    (1.9627088704908441724`20.*^28 - 
      1.5840672156342978945`19.94850900666917*^28*I)*Log[r]*Log[\[Mu]^2] - 
    (2.846705251951164638`20.*^27*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^26*((-4.6051254834170295645`20.*^31 - 
     1.8233707624341934866`19.716524731049642*^31*I) - 
    (2.995950615852397111`20.*^31 - 
      3.1172766566341746648`19.16541742122407*^30*I)*Log[r] - 
    (5.2883697340837091695`20.*^30 - 
      4.1620263577033883935`19.941821934393513*^30*I)*Log[r]^2 - 
    (1.5536267000804308447`19.588926120860858*^29 - 
      5.444210034552674984`20.*^29*I)*Log[r]^3 + 
    (1.239189955631863215`20.*^28*I)*Log[r]^4 + 
    (8.7881235669370366964`20.*^29 - 
      3.5599677487328215204`19.72507037966167*^29*I)*Log[\[Mu]^2] + 
    (3.1618564285797083151`20.*^29 - 
      2.5591384862648937966`19.94925537465995*^29*I)*Log[r]*Log[\[Mu]^2] - 
    (4.5991367870316036619`20.*^28*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^27*((-4.8835392672582441249`20.*^32 - 
     1.2948328736141103124`19.55924117787244*^32*I) - 
    (3.1717511731393737938`20.*^32 - 
      6.4764708184521821248`19.451684119365247*^31*I)*Log[r] - 
    (3.9587068591346973419`19.885875227633235*^31 - 
      6.1108190508011521511`20.*^31*I)*Log[r]^2 + 
    (4.0092554751084073196`20.*^30 + 
      3.9245051670427866032`19.995311029709107*^30*I)*Log[r]^3 - 
    (3.1844329093781067977`20.*^29*I)*Log[r]^4 + 
    (1.4158995874047208201`20.*^31 - 
      5.7505608884977896076`19.726038880719845*^30*I)*Log[\[Mu]^2] + 
    (5.0940919648801297997`20.*^30 - 
      4.1340261904915948054`19.94995236522388*^30*I)*Log[r]*Log[\[Mu]^2] - 
    (7.4296898153211459723`20.*^29*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^28*((-1.495310498503148968`20.*^34 - 
     5.980051856516808331`19.7202714892381*^33*I) - 
    (9.8019322278855479123`20.*^33 - 
      1.010605405323309555`19.161488791661665*^33*I)*Log[r] - 
    (1.728171155905665293`20.*^33 - 
      1.3847618417532293289`19.946608615750662*^33*I)*Log[r]^2 - 
    (4.5366913909688970025`19.54131844315118*^31 - 
      1.7880883114233878459`20.*^32*I)*Log[r]^3 + 
    (3.6220914168634077368`20.*^30*I)*Log[r]^4 + 
    (2.2813548455206844247`20.*^32 - 
      9.2881579996516755606`19.726947619241308*^31*I)*Log[\[Mu]^2] + 
    (8.207652923706440854`20.*^31 - 
      6.6774217585769307085`19.950604914024737*^31*I)*Log[r]*Log[\[Mu]^2] - 
    (1.2001131010652211892`20.*^31*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^29*((-1.7248702752730845215`20.*^35 - 
     5.0392662047105362112`19.598340239888838*^34*I) - 
    (1.1317182634240617345`20.*^35 - 
      2.1013553402869652455`19.411915870433052*^34*I)*Log[r] - 
    (1.5150401660114468588`19.91632440198076*^34 - 
      2.1103314393337100073`20.*^34*I)*Log[r]^2 + 
    (1.1573138522865556276`19.93061380774882*^33 + 
      1.5322834153846417188`20.*^33*I)*Log[r]^3 - 
    (9.1870779413178764306`20.*^31*I)*Log[r]^4 + 
    (3.6759435495086374372`20.*^33 - 
      1.5000374628428333727`19.727802165212488*^33*I)*Log[\[Mu]^2] + 
    (1.322481823862382154`20.*^33 - 
      1.0784454712880012603`19.951217294100253*^33*I)*Log[r]*Log[\[Mu]^2] - 
    (1.9383322348665758747`20.*^32*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^30*((-4.9107494699607396461`20.*^36 - 
     1.9747708621415465878`19.72233499735097*^36*I) - 
    (3.2394427129577834596`20.*^36 - 
      3.3444366747646490293`19.162065405592074*^35*I)*Log[r] - 
    (5.6949853597460750838`20.*^35 - 
      4.6539217363347836598`19.951768172877397*^35*I)*Log[r]^2 - 
    (1.309491037610463739`19.4850341090063*^34 - 
      5.9184098782348497222`20.*^34*I)*Log[r]^3 + 
    (1.0462031863867276173`20.*^33*I)*Log[r]^4 + 
    (5.9231580438977916432`20.*^34 - 
      2.4222903317284758896`19.728607391279237*^34*I)*Log[\[Mu]^2] + 
    (2.1309408277780765806`20.*^34 - 
      1.7415648151967112366`19.951793227580747*^34*I)*Log[r]*Log[\[Mu]^2] - 
    (3.1303065984196375793`20.*^33*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^31*((-6.1420686952740916771`20.*^37 - 
     1.9309309272445185151`19.6275011230202*^37*I) - 
    (4.0610623446681897226`20.*^37 - 
      6.9282343111413786991`19.376268089153772*^36*I)*Log[r] - 
    (5.7415817650538640876`19.93966599446499*^36 - 
      7.3540943226429577592`20.*^36*I)*Log[r]^2 + 
    (3.3129058412007353431`19.8410790626245*^35 + 
      5.8871737149608326323`20.*^35*I)*Log[r]^3 - 
    (2.6288645454936774872`20.*^34*I)*Log[r]^4 + 
    (9.5442176262322611374`20.*^35 - 
      3.9111168906070315073`19.729367582451154*^35*I)*Log[\[Mu]^2] + 
    (3.4336629260924856903`20.*^35 - 
      2.8121076201623111779`19.952335974813636*^35*I)*Log[r]*Log[\[Mu]^2] - 
    (5.0547160460197149839`20.*^34*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^32*((-1.6344513241382329179`20.*^39 - 
     6.586585610187875082`19.72312619831326*^38*I) - 
    (1.0838191889081310582`20.*^39 - 
      1.1289173650682992305`19.165877060186283*^38*I)*Log[r] - 
    (1.8976829466825245594`20.*^38 - 
      1.5824898808883733538`19.956996218321663*^38*I)*Log[r]^2 - 
    (3.7426314364356009356`19.419461816080506*^36 - 
      1.9797258326563521325`20.*^37*I)*Log[r]^3 + 
    (2.9915220330154137593`20.*^35*I)*Log[r]^4 + 
    (1.5378885209861620299`20.*^37 - 
      6.3143001758325355632`19.730086525087852*^36*I)*Log[\[Mu]^2] + 
    (5.5327771257433389564`20.*^36 - 
      4.5401925101605327537`19.95284840618556*^36*I)*Log[r]*Log[\[Mu]^2] - 
    (8.1612547606762890804`20.*^35*I)*Log[r]^2*Log[\[Mu]^2]) + 
  r^2*((70.981815777441390854`19.302543384284174 + 
     78.62690011964939308398046329282142172806`19.26016499278576*I) + 
    (46.231418381673513973`19.444279110568168 - 
      0.64928113659868052848`17.808762873588666*I)*Log[r] + 
    (9.9613424818597600998`19.219771372821874 - 
      6.4773400790717943378`19.0851746513805*I)*Log[r]^2 + 
    (0.28030963260459809462`18.894880371016946 - 
      1.0569312638795129597`19.332621011368413*I)*Log[r]^3 - 
    (0.022306331812647420328`19.522878745280337*I)*Log[r]^4 + 
    (31.45746286087913197`19.196687998622917 - 
      23.911476339399569739`19.111319916825114*I)*Log[\[Mu]^2] + 
    (12.42281326315832219`19.187876327671226 - 
      10.013221422877255131`19.120847522994463*I)*Log[r]*Log[\[Mu]^2] - 
    (1.9771521379392065925`19.522878745280337*I)*Log[r]^2*Log[\[Mu]^2] - 
    (3.8022156498830902194`19.522878745280337*I)*Log[\[Mu]^2]^2 + 
    (27.539347889749486125`19.522878745280337*I)*
     Log[\[Mu]\[CapitalLambda]^2])}


==> supplement_files/info.txt <==
Ancillary Files for the Paper:
"Analytical two-loop amplitudes of e+e− → J/ψ + ηc at B factories"
By Xiang Chen, Xin Guan, Chuan-Qi He, Yan-Qing Ma, Jian Wang and Da-Jiang Zhang

***********      General Definitions    *******************
Nc:	        number of colors in QCD, typically Nc=3.
nlf:            number of active light quark flavours.
nlfp:		number of positive-charged light quark flavours.
nlfm:		number of negative-charged light quark flavours.
r:		mc^2/s, where mc denotes the charm quark mass and s denotes the squared center-of-mass energy.
\[Mu]:		renormalization scale, normalized by mc.
\[Mu]\[CapitalLambda]:		factorization scale, normalized by mc.
\[Epsilon]:	dimensional regulator D = 4 - 2 \[Epsilon].



***********	Results		*******************
AnalyticResults.txt provides the series expansion of h[i] (Eq. 14) through r^3, with coefficients expressed analytically. For completeness, we also included the O(\[Epsilon]) term, though it is not used in this work.

NumericResults.txt provides the same expansion of h[i] up to r^32, with each coefficient given to 20-digit numerical precision. The results are computed for J/ψ + ηc production with the parameter set {Nc->3, nlf->3, nlfp->1, nlfm->2}.




